$\epsilon$-Optimally Solving Zero-Sum POSGs

A recent method for solving zero-sum partially observable stochastic games (zs-POSGs) embeds the original game into a new one called the occupancy Markov game. This reformulation allows applying Bellman's principle of optimality to solve zs-POSGs. However, improving a current solution requires solving a linear program with exponentially many potential constraints, which significantly restricts the scalability of this approach. This paper exploits the optimal value function's novel uniform continuity properties to overcome this limitation. We first construct a new operator that is computationally more efficient than the state-of-the-art update rules without compromising optimality. In particular, improving a current solution now involves a linear program with an exponential drop in constraints. We then also show that point-based value iteration algorithms utilizing our findings improve the scalability of existing methods while maintaining guarantees in various domains.

==> paper/results/HSVI_Delage/H4/adversarialtiger.csv <==
ub,lb,time
3.0,-5.0,0.6
2.0,-4.0,4.043
2.0,-3.4347825050354004,4.935
1.6666666269302368,-3.0,6.145
0.9999998807907104,-3.0,7.245
0.9999998807907104,-3.0,8.294
0.9999998807907104,-2.559999942779541,9.312
0.9999998807907104,-2.559999942779541,10.393
0.9999998807907104,-2.559999942779541,11.76
0.9999998807907104,-2.42380952835083,12.469
0.9999998807907104,-2.411680221557617,13.716
0.9999998807907104,-2.3923747539520264,14.798
0.9999998807907104,-2.387678384780884,15.792
0.9999998807907104,-2.2801525592803955,16.956
0.9999998807907104,-2.2801525592803955,17.883
0.9999998807907104,-2.278441905975342,18.694
0.9999998807907104,-2.278441905975342,19.925
0.9999998807907104,-2.278441905975342,20.844
0.9999998807907104,-2.278441905975342,21.997
0.9999998807907104,-2.278441905975342,23.482
0.9999998807907104,-2.278441905975342,26.546
0.9999998807907104,-2.278441905975342,28.341
0.9999998807907104,-2.278441905975342,30.086
0.8590105772018433,-2.278441905975342,31.412
0.7747589945793152,-2.278441905975342,33.837
0.7581660151481628,-2.278441905975342,36.372
0.7210499048233032,-2.278441905975342,38.571
0.653019368648529,-2.278441905975342,42.974
0.653019368648529,-2.278441905975342,43.916
0.653019368648529,-2.278441905975342,44.831
0.653019368648529,-2.278441905975342,45.752
0.6452207565307617,-2.261889696121216,47.968
0.6452207565307617,-2.2563529014587402,51.425
0.6452207565307617,-2.2554678916931152,53.006
0.6452207565307617,-2.251530647277832,55.002
0.6452207565307617,-2.2423675060272217,56.939
0.6452207565307617,-2.23268985748291,60.342
0.6452207565307617,-2.1410117149353027,62.533
0.6452207565307617,-2.0744211673736572,66.772
0.6452207565307617,-2.0202455520629883,70.016
0.6452207565307617,-2.0181124210357666,73.996
0.6452207565307617,-1.9745687246322632,78.141
0.6452207565307617,-1.9745687246322632,79.361
0.6452207565307617,-1.9745687246322632,80.305
0.5987276434898376,-1.9745687246322632,82.078
0.5987276434898376,-1.9745687246322632,82.839
0.5987276434898376,-1.9745687246322632,83.74
0.5982487797737122,-1.9745687246322632,85.214
0.593982994556427,-1.9745687246322632,86.406
0.5524744391441345,-1.9745687246322632,88.141
0.5524744391441345,-1.9745687246322632,89.236
0.5517651438713074,-1.9745687246322632,90.265
0.5495959520339966,-1.9745687246322632,92.776
0.5239220261573792,-1.9745687246322632,95.811
0.5185330510139465,-1.9745687246322632,98.425
0.4958225190639496,-1.9745687246322632,101.043
0.47154414653778076,-1.9745687246322632,102.64
0.426543265581131,-1.9745687246322632,106.029
0.40873977541923523,-1.9745687246322632,109.966
0.3696174621582031,-1.9745687246322632,112.695
0.3696174621582031,-1.9745687246322632,114.15
0.36959749460220337,-1.9745687246322632,115.779
0.3519118130207062,-1.9745687246322632,119.899
0.3511074185371399,-1.973372459411621,122.166
0.3511074185371399,-1.973372459411621,127.251
0.3511074185371399,-1.973372459411621,138.936
0.3511074185371399,-1.973310947418213,151.585
0.3511074185371399,-1.9732842445373535,174.747
0.3511074185371399,-1.9716424942016602,352.854
0.3511074185371399,-1.9715129137039185,518.666
0.3511074185371399,-1.971508502960205,1088.693
0.3511074185371399,-1.971508502960205,3057.311
0.3511074185371399,-1.9538601636886597,6757.972
0.3511074185371399,-1.953708529472351,8142.325
0.3511074185371399,-1.953708529472351,8744.739
0.3511074185371399,-1.934204339981079,13909.283
0.3511074185371399,-1.9334685802459717,23922.771
0.3511074185371399,-1.9334685802459717,23929.961
0.3511074185371399,-1.9042184352874756,28819.2
0.3394429385662079,-1.9042184352874756,29091.434
0.29820409417152405,-1.9042184352874756,29096.294
0.29590731859207153,-1.9042184352874756,29619.144
0.2948841154575348,-1.9042184352874756,32941.512
0.2925778329372406,-1.9042184352874756,37616.36
0.28515297174453735,-1.9042184352874756,39526.121
0.2699449062347412,-1.9042184352874756,42738.712
0.2680182456970215,-1.9042184352874756,45400.582
0.23777742683887482,-1.9042184352874756,50420.936
0.23777742683887482,-1.9042184352874756,52556.847
0.23777742683887482,-1.9042184352874756,54779.318
0.23777742683887482,-1.9042184352874756,58515.491
0.23777742683887482,-1.9042184352874756,60780.476
0.2376578450202942,-1.9042184352874756,63633.63
0.2365492582321167,-1.9042184352874756,64710.442
0.23143847286701202,-1.9042184352874756,64717.917
0.2235834151506424,-1.9042184352874756,65875.351
0.22004501521587372,-1.9042184352874756,66900.511
0.21236948668956757,-1.9042184352874756,75372.957
0.207469180226326,-1.9042184352874756,80247.103
0.1968836784362793,-1.9042184352874756,84000.573
0.18156985938549042,-1.9042184352874756,92658.134
0.17861688137054443,-1.9042184352874756,93004.979
0.1691725254058838,-1.9042184352874756,93608.021
0.16702008247375488,-1.9042184352874756,104333.35
0.14618873596191406,-1.9042184352874756,113328.591
0.1459338217973709,-1.9042184352874756,115425.875
0.14317768812179565,-1.9042184352874756,119403.703
0.1401638686656952,-1.9042184352874756,123542.282
0.1387873888015747,-1.9042184352874756,133476.703
0.13319163024425507,-1.9042184352874756,144726.821
0.12482628971338272,-1.9042184352874756,152382.244
0.12464559823274612,-1.9042184352874756,152938.373
0.12379223853349686,-1.9042184352874756,159024.02
0.12212527543306351,-1.9042184352874756,159777.88
0.11999683082103729,-1.9042184352874756,164295.131
0.11400199681520462,-1.9042184352874756,177169.395
0.11400199681520462,-1.9042184352874756,183746.377
0.11400199681520462,-1.9042184352874756,187024.237
0.11400199681520462,-1.9042184352874756,189587.48
0.11400199681520462,-1.9034931659698486,194804.623
0.11400199681520462,-1.9034931659698486,196207.861
0.11400199681520462,-1.9034931659698486,198279.547
0.11400199681520462,-1.9034931659698486,203835.616
0.11400199681520462,-1.9034931659698486,224883.507
0.11400199681520462,-1.9034931659698486,246123.907
0.11400199681520462,-1.8945543766021729,255378.438


==> paper/results/HSVI_Delage/H4/competitivetiger.csv <==
ub,lb,time
2.6666664,-2.6666664,0.634
2.1111109,-2.1111109,4.597
1.888888676961263,-1.888888676961263,5.804
1.888888676961263,-1.888888676961263,6.873
1.753156344095866,-1.753156344095866,8.031
1.6634075376722548,-1.6634075376722548,12.736
1.5462381574842665,-1.5462381574842665,14.256
1.476800388760037,-1.476800388760037,17.698
1.4632701873779297,-1.4632701873779297,18.324
1.4488314522637262,-1.4488314522637262,19.768
1.4246557023790147,-1.4246557023790147,22.257
1.4246557023790147,-1.4246557023790147,23.4
1.399272812737359,-1.399272812737359,25.004
1.3939483430650499,-1.3939483430650499,27.475
1.3939483430650499,-1.3939483430650499,29.423
1.345796161227756,-1.345796161227756,32.555
1.345796161227756,-1.345796161227756,33.947
1.3373908996582031,-1.3373908996582031,36.057
1.3373908996582031,-1.3373908996582031,39.252
1.3357653088039823,-1.3357653088039823,43.105
1.3357653088039823,-1.3357653088039823,45.898
1.32771725124783,-1.32771725124783,49.145
1.32771725124783,-1.32771725124783,54.827
1.2850548426310222,-1.2850548426310222,57.246
1.2850548426310222,-1.2850548426310222,59.338
1.2850548426310222,-1.2850548426310222,62.004
1.2850548426310222,-1.2850548426310222,66.127
1.2362447314792209,-1.2362447314792209,70.435
1.2362447314792209,-1.2362447314792209,72.208
1.2362447314792209,-1.2362447314792209,74.95
1.2322425842285156,-1.2322425842285156,79.261
1.2322425842285156,-1.2322425842285156,83.708
1.2322425842285156,-1.2322425842285156,89.943
1.2322425842285156,-1.2322425842285156,94.188
1.2322425842285156,-1.2322425842285156,102.287
1.229986720614963,-1.229986720614963,107.115
1.229986720614963,-1.229986720614963,116.63
1.229986720614963,-1.229986720614963,125.029
1.2014202541775174,-1.2014202541775174,128.669
1.2014202541775174,-1.2014202541775174,138.884
1.2014202541775174,-1.2014202541775174,142.212
1.2005458407931857,-1.2005458407931857,146.107
1.2005458407931857,-1.2005458407931857,152.395
1.2005458407931857,-1.2005458407931857,156.349
1.2003595564100478,-1.2003595564100478,166.953
1.2003595564100478,-1.2003595564100478,184.401
1.2003595564100478,-1.2003595564100478,239.486
1.2003595564100478,-1.2003595564100478,279.068
1.1982625325520833,-1.1982625325520833,428.462
1.1982625325520833,-1.1982625325520833,549.069
1.1982625325520833,-1.1982625325520833,687.81
1.1982625325520833,-1.1982625325520833,1662.401
1.172448264227973,-1.172448264227973,3862.399
1.172448264227973,-1.172448264227973,7064.232
1.172448264227973,-1.172448264227973,9017.625
1.172448264227973,-1.172448264227973,10019.466
1.172448264227973,-1.172448264227973,11474.802
1.1546175214979384,-1.1170000500149198,20611.387
1.1546175214979384,-1.1170000500149198,21215.217
1.1546175214979384,-1.1170000500149198,22856.305
1.1546175214979384,-1.1170000500149198,24984.164
1.1546175214979384,-1.1170000500149198,26758.277
1.1546175214979384,-1.1142923567030165,31270.884
1.1546175214979384,-1.1142923567030165,32968.552
1.1546175214979384,-1.1104018953111436,35131.16
1.1546175214979384,-1.110314475165473,42607.468
1.1546175214979384,-1.109871334499783,62442.624
1.1546175214979384,-1.109871334499783,77617.354
1.1511917114257812,-1.109871334499783,78183.303
1.1511917114257812,-1.109871334499783,78448.884
1.1142308976915147,-1.109871334499783,79420.561
1.1142308976915147,-1.109871334499783,80106.894
1.1142308976915147,-1.109871334499783,81145.152
1.1142308976915147,-1.109871334499783,81286.494
1.1141699684990778,-1.109871334499783,81923.472
1.1138148837619357,-1.109871334499783,91466.891


==> paper/results/HSVI_Delage/H4/mabc.csv <==
ub,lb,time
0.4,0.0,0.189
0.4,0.05,2.317
0.32736843824386597,0.06666667014360428,2.751
0.3270692527294159,0.0715624988079071,3.505
0.3270692527294159,0.0715624988079071,5.277
0.2681124806404114,0.07627451419830322,6.69
0.26578065752983093,0.07666574418544769,7.878
0.26514896750450134,0.07666574418544769,9.927
0.26514896750450134,0.07666574418544769,10.664
0.24078302085399628,0.07666574418544769,11.693
0.2364649921655655,0.08142071962356567,14.141
0.23440615832805634,0.08142071962356567,15.576
0.2315807342529297,0.08142071962356567,19.778
0.2292817234992981,0.08142071962356567,21.476
0.22588784992694855,0.08142071962356567,23.172
0.20731042325496674,0.08142071962356567,24.72
0.2069651335477829,0.08142071962356567,27.589
0.18408434092998505,0.08142071962356567,30.53
0.18408434092998505,0.08142071962356567,31.087
0.18392647802829742,0.08142071962356567,32.647
0.1810583472251892,0.08142071962356567,37.806
0.1807965487241745,0.08142071962356567,40.113
0.17742331326007843,0.08142071962356567,42.651
0.17553314566612244,0.08142071962356567,52.111
0.17482471466064453,0.08142071962356567,58.618
0.17444641888141632,0.08142071962356567,62.291
0.17422540485858917,0.08222940564155579,72.983
0.17422540485858917,0.08222940564155579,82.103
0.17422540485858917,0.08232101798057556,93.696
0.17422540485858917,0.08284458518028259,100.257
0.17422540485858917,0.08284458518028259,110.492
0.17422540485858917,0.08284458518028259,118.267
0.16653726994991302,0.0834641382098198,129.374
0.16653726994991302,0.0834641382098198,130.087
0.16653726994991302,0.0834641382098198,130.678
0.16653726994991302,0.08632321655750275,131.468
0.16653726994991302,0.08700932562351227,132.17
0.16653726994991302,0.08700932562351227,133.688
0.16653726994991302,0.08914390206336975,134.455
0.16653726994991302,0.08918587118387222,136.046
0.16653726994991302,0.08918587118387222,136.92
0.16653726994991302,0.08918587118387222,138.561
0.16653726994991302,0.09283916652202606,139.542
0.16653726994991302,0.09361306577920914,140.536
0.16653726994991302,0.09375439584255219,143.345
0.16653726994991302,0.09723903238773346,144.815
0.16653726994991302,0.09723903238773346,146.476
0.16530855000019073,0.09723903238773346,149.191
0.16530855000019073,0.09723903238773346,155.924
0.16530855000019073,0.09723903238773346,160.441
0.16530855000019073,0.09723903238773346,170.29
0.16530855000019073,0.09723903238773346,182.435
0.16382484138011932,0.09948412328958511,194.886
0.16382484138011932,0.09948412328958511,198.686
0.16382484138011932,0.09948412328958511,205.369
0.16382484138011932,0.09948412328958511,234.737
0.16382484138011932,0.09948412328958511,270.286
0.16382484138011932,0.09948412328958511,406.568
0.16382484138011932,0.09948412328958511,676.369
0.16382484138011932,0.09948412328958511,1087.828
0.16382484138011932,0.09948412328958511,1694.782
0.16382484138011932,0.09948412328958511,3706.346
0.16382484138011932,0.09948412328958511,8016.664
0.1589682400226593,0.09948412328958511,15689.703
0.1589682251214981,0.09948412328958511,20262.794
0.1589682251214981,0.09948412328958511,24327.143
0.1589253693819046,0.09948412328958511,26099.143
0.1589253693819046,0.09948412328958511,27831.33
0.1589253693819046,0.09948412328958511,31011.517
0.1589253693819046,0.09948412328958511,36608.295
0.1589253693819046,0.10127526521682739,50412.761
0.1589253693819046,0.10232021659612656,54890.709
0.1589253693819046,0.10232021659612656,71686.365


==> paper/results/HSVI_Delage/H4/recycling.csv <==
ub,lb,time
2.0,-1.552,0.414
1.7,-1.1640000000000001,2.616
1.5,-0.8206572532653809,3.243
1.4793813228607178,-0.7669177651405334,4.259
1.225932240486145,-0.5640314221382141,5.462
1.221374750137329,-0.5640314221382141,6.762
1.221374750137329,-0.563771665096283,7.943
1.221374750137329,-0.563771665096283,8.837
1.1942341327667236,-0.5344849228858948,9.597
1.1942341327667236,-0.5343983769416809,10.167
1.1942341327667236,-0.5295655727386475,10.747
1.1940832138061523,-0.4143499732017517,11.362
1.1940832138061523,-0.4143499732017517,11.874
1.1940832138061523,-0.40882599353790283,12.403
1.1940832138061523,-0.3766840994358063,13.381
1.1940832138061523,-0.3766840994358063,14.132
1.1364707946777344,-0.3508217930793762,14.829
1.1364707946777344,-0.3508217930793762,15.375
1.1364707946777344,-0.3508217930793762,16.072
1.1364707946777344,-0.3222511112689972,16.645
1.1359831094741821,-0.1661730408668518,17.222
1.1355335712432861,-0.1661730408668518,17.764
1.0894551277160645,-0.1661730408668518,18.36
1.080466866493225,-0.1661730408668518,18.949
1.065863013267517,-0.1661730408668518,19.698
1.0509519577026367,-0.1661730408668518,20.407
1.0180941820144653,-0.1661730408668518,21.019
1.0180941820144653,-0.1661730408668518,21.662
1.0180941820144653,-0.1619570404291153,22.318
1.0180941820144653,-0.1619570404291153,22.932
1.0180941820144653,-0.13262486457824707,23.559
1.0180941820144653,-0.12713515758514404,24.239
1.0180941820144653,-0.11574096232652664,25.027
1.0180941820144653,-0.11574096232652664,25.709
1.0180941820144653,-0.11574096232652664,26.416
1.0180941820144653,-0.11574096232652664,27.141
1.0180941820144653,-0.11542792618274689,27.931
1.0180941820144653,-0.11449454724788666,28.692
1.0180941820144653,-0.11449454724788666,29.449
1.0180575847625732,-0.11449454724788666,30.319
1.0180575847625732,-0.11449454724788666,31.165
1.0180575847625732,-0.11449454724788666,31.948
1.0180575847625732,-0.11449454724788666,33.082
1.0168503522872925,-0.11449454724788666,33.93
1.0121278762817383,-0.11449454724788666,34.861
1.0067676305770874,-0.11314748972654343,36.134
0.9408218264579773,-0.11314748972654343,37.592
0.9399749636650085,-0.10458739101886749,38.539
0.9399749636650085,-0.10458739101886749,39.788
0.9399749636650085,-0.10458739101886749,41.054
0.9399749636650085,-0.10458739101886749,42.024
0.9399749636650085,-0.10458739101886749,43.148
0.9399749636650085,-0.10458739101886749,44.255
0.9361369609832764,-0.10458739101886749,45.332
0.9353621006011963,-0.10458739101886749,46.526
0.8636065125465393,-0.10458739101886749,47.61
0.8636065125465393,-0.10458739101886749,48.673
0.8636065125465393,-0.10458739101886749,49.826
0.8625502586364746,-0.10458739101886749,51.173
0.8391700387001038,-0.10458739101886749,52.456
0.8391700387001038,-0.10458739101886749,53.637
0.8391700387001038,-0.10458739101886749,54.876
0.838802695274353,-0.10458739101886749,56.151
0.7922390699386597,-0.10458739101886749,57.744
0.7922390699386597,-0.10458739101886749,58.953
0.7922390699386597,-0.10458739101886749,60.148
0.7922390699386597,-0.10458739101886749,61.284
0.7922390699386597,-0.10458739101886749,62.618
0.7922390699386597,-0.10458739101886749,64.177
0.7922390699386597,-0.10458739101886749,67.862
0.7922390699386597,-0.10458739101886749,70.02
0.7922390699386597,-0.10458739101886749,73.417
0.7922390699386597,-0.10458739101886749,76.196
0.7922390699386597,-0.10420148074626923,97.309
0.7922390699386597,-0.10420148074626923,135.228
0.7922390699386597,-0.10420148074626923,192.431
0.7922390699386597,-0.10420148074626923,354.844
0.7922390699386597,-0.10420148074626923,551.659
0.7922390699386597,-0.10420148074626923,811.946
0.7922390699386597,-0.10420148074626923,1125.97
0.7922390699386597,-0.10420148074626923,1615.136
0.7922390699386597,-0.10420148074626923,2058.255
0.7922390699386597,-0.10420148074626923,2563.063
0.7922390699386597,-0.10420148074626923,3220.002
0.7922390699386597,-0.10420148074626923,3969.945
0.7922390699386597,-0.08067512512207031,4816.218
0.7922390699386597,-0.08016381412744522,5887.677
0.7922390699386597,-0.08016381412744522,6688.859
0.7922390699386597,-0.08016381412744522,7074.704
0.7922390699386597,-0.08009466528892517,7076.725
0.7922390699386597,-0.08009466528892517,7279.186
0.7922390699386597,-0.08009466528892517,8183.326
0.7922390699386597,-0.08009466528892517,9138.558
0.7922390699386597,-0.08009466528892517,9812.975
0.792008638381958,-0.08009466528892517,10755.49
0.792008638381958,-0.08009466528892517,11588.9
0.792008638381958,-0.08009466528892517,12609.377
0.792008638381958,-0.08009466528892517,13555.078
0.792008638381958,-0.07212907075881958,14586.454
0.792008638381958,-0.07212907075881958,15801.177
0.792008638381958,-0.07212907075881958,16639.097
0.792008638381958,-0.07212907075881958,17619.477
0.792008638381958,-0.07212907075881958,18857.621
0.792008638381958,-0.07212907075881958,19728.396
0.792008638381958,-0.07212907075881958,20936.537
0.792008638381958,-0.07212907075881958,22121.492
0.7916643023490906,-0.07212907075881958,23342.889
0.7901139259338379,-0.07212907075881958,24660.758
0.7901139259338379,-0.07212907075881958,25941.737
0.7901139259338379,-0.07212907075881958,27388.577
0.7894264459609985,-0.07212907075881958,28740.611
0.788448691368103,-0.07212907075881958,30095.958
0.788448691368103,-0.07212907075881958,31554.281
0.788448691368103,-0.07212907075881958,32601.232
0.7883153557777405,-0.06743873655796051,32603.744
0.7883153557777405,-0.06743873655796051,32606.569
0.7883153557777405,-0.06743873655796051,32608.536
0.7883153557777405,-0.06743873655796051,32694.116
0.7883153557777405,-0.06743873655796051,34161.833
0.7883153557777405,-0.04258004203438759,35492.87


==> paper/results/HSVI_Delage/H5/adversarialtiger.csv <==
ub,lb,time
3.75,-6.25,0.173
2.75,-5.25,2.239
2.75,-4.6847825050354,3.419
2.4166667461395264,-4.25,4.592
1.75,-4.25,6.459
1.75,-3.75,7.481
1.75,-3.75,8.269
1.75,-3.75,9.907
1.75,-3.639909267425537,11.484
1.75,-3.639909267425537,12.33
1.75,-3.639909267425537,13.15
1.75,-3.639909267425537,14.484
1.75,-3.6283535957336426,15.075
1.75,-3.6283535957336426,15.826
1.75,-3.6041741371154785,16.623
1.75,-3.6041741371154785,21.891
1.75,-3.6041741371154785,24.201
1.75,-3.6041741371154785,24.721
1.75,-3.6041741371154785,25.169
1.75,-3.6041741371154785,34.218
1.75,-3.6041741371154785,36.93
1.7255388498306274,-3.6041741371154785,44.833
1.5311247110366821,-3.6041741371154785,48.117
1.5311247110366821,-3.6041741371154785,65.8
1.4834128618240356,-3.6041741371154785,79.909
1.4834128618240356,-3.6041741371154785,81.737
1.4834128618240356,-3.6041741371154785,83.312
1.4405624866485596,-3.6041741371154785,96.475
1.4405624866485596,-3.6041741371154785,104.801
1.411125898361206,-3.6041741371154785,114.348
1.3901658058166504,-3.6041741371154785,142.719
1.3504621982574463,-3.6041741371154785,164.977
1.3259919881820679,-3.6041741371154785,210.51
1.3259919881820679,-3.6041741371154785,217.853
1.32506263256073,-3.6041741371154785,230.911
1.2867369651794434,-3.6041741371154785,261.234
1.2867369651794434,-3.6041741371154785,294.667
1.2860231399536133,-3.6041741371154785,325.086
1.26107656955719,-3.6041741371154785,414.526
1.2519723176956177,-3.6041741371154785,443.728
1.2510253190994263,-3.6041741371154785,472.339
1.2337499856948853,-3.6041741371154785,528.098
1.1962082386016846,-3.6041741371154785,576.516
1.1962082386016846,-3.6041741371154785,586.929
1.1962082386016846,-3.6041741371154785,620.874
1.1958345174789429,-3.5363047122955322,690.187
1.168025255203247,-3.5363047122955322,851.325
1.168025255203247,-3.5363047122955322,931.605
1.1611180305480957,-3.5363047122955322,1026.806
1.1587127447128296,-3.5363047122955322,1172.175
1.1355522871017456,-3.5363047122955322,1827.955
1.1355522871017456,-3.5363047122955322,3262.658
1.1326733827590942,-3.5363047122955322,8165.613


==> paper/results/HSVI_Delage/H5/competitivetiger.csv <==
ub,lb,time
3.333333,-3.333333,0.184
2.7777775,-2.7777775,1.13
2.5555553436279297,-2.5555553436279297,2.802
2.5555553436279297,-2.5555553436279297,4.246
2.4198229047987194,-2.4198229047987194,5.517
2.3300740983751087,-2.3300740983751087,22.888
2.1966881222195096,-2.1966881222195096,23.969
2.134264840020074,-2.134264840020074,44.811
2.116284476386176,-2.116284476386176,45.307
2.111664242214627,-2.111664242214627,47.412
2.077277077568902,-2.077277077568902,52.695
2.077277077568902,-2.077277077568902,56.752
1.9916523827446833,-1.9916523827446833,82.786
1.9823021358913846,-1.9823021358913846,83.577
1.9823021358913846,-1.9823021358913846,86.443
1.973594029744466,-1.973594029744466,90.94
1.973594029744466,-1.973594029744466,92.576
1.973594029744466,-1.973594029744466,95.802
1.973594029744466,-1.973594029744466,120.904
1.973594029744466,-1.973594029744466,126.071
1.973594029744466,-1.973594029744466,130.529
1.9576148986816406,-1.9576148986816406,137.741
1.9576148986816406,-1.9576148986816406,140.203
1.9576148986816406,-1.9576148986816406,168.216
1.957113265991211,-1.957113265991211,177.118
1.957113265991211,-1.957113265991211,214.615
1.9060630798339844,-1.9060630798339844,242.664
1.9060630798339844,-1.9060630798339844,246.9
1.9039251539442275,-1.9039251539442275,307.778
1.9039251539442275,-1.9039251539442275,330.776
1.9039251539442275,-1.9039251539442275,347.138
1.9039251539442275,-1.9039251539442275,365.227
1.887125227186415,-1.887125227186415,381.57
1.887125227186415,-1.887125227186415,402.167
1.8859519958496094,-1.8859519958496094,423.769
1.8859519958496094,-1.8859519958496094,655.743
1.8859519958496094,-1.8859519958496094,937.75
1.8405435350206163,-1.8405435350206163,2160.298
1.8405435350206163,-1.8405435350206163,3170.107
1.8405435350206163,-1.8405435350206163,3177.356
1.8405435350206163,-1.8405435350206163,8771.698


==> paper/results/HSVI_Delage/H5/mabc.csv <==
ub,lb,time
0.5,0.0,0.203
0.5,0.05,1.37
0.41736841201782227,0.06666667014360428,1.935
0.41736841201782227,0.0715624988079071,3.33
0.4079151451587677,0.07666574418544769,4.979
0.4022756516933441,0.07666574418544769,7.716
0.3666914403438568,0.07666574418544769,9.379
0.3662828803062439,0.07666574418544769,9.986
0.36016708612442017,0.07666574418544769,15.488
0.338312566280365,0.07666574418544769,19.236
0.33687594532966614,0.07666574418544769,20.947
0.3270150125026703,0.07666574418544769,26.458
0.3253151774406433,0.07666574418544769,30.926
0.31625738739967346,0.07781317830085754,39.968
0.31625738739967346,0.07781317830085754,44.395
0.31625738739967346,0.0780148133635521,50.579
0.30477243661880493,0.0780148133635521,69.633
0.3037605881690979,0.0780148133635521,74.369
0.3037605881690979,0.07900551706552505,76.293
0.3037605881690979,0.08210508525371552,88.43
0.3037605881690979,0.08269815891981125,94.186
0.3037605881690979,0.08269815891981125,99.79
0.3037605881690979,0.08269815891981125,118.487
0.29571235179901123,0.08269815891981125,127.007
0.29571235179901123,0.08269815891981125,132.12
0.29464656114578247,0.08269815891981125,135.804
0.29464656114578247,0.08269815891981125,139.813
0.2942943572998047,0.08269815891981125,143.798
0.2941943109035492,0.08269815891981125,149.938
0.2941943109035492,0.08269815891981125,154.371
0.2928028404712677,0.08269815891981125,171.789
0.2917429804801941,0.08269815891981125,205.044
0.2914505898952484,0.08269815891981125,234.733
0.29066506028175354,0.08269815891981125,254.792
0.28999626636505127,0.08269815891981125,261.47
0.2886657118797302,0.08269815891981125,307.483
0.2881303131580353,0.08269815891981125,342.218
0.2853383421897888,0.08269815891981125,351.907
0.27813079953193665,0.08269815891981125,435.915
0.278043270111084,0.08269815891981125,470.442
0.278043270111084,0.08269815891981125,800.738
0.27662554383277893,0.08679366111755371,3895.581
0.27662554383277893,0.08679366111755371,4168.16
0.27662554383277893,0.08679366111755371,5499.947


==> paper/results/HSVI_Delage/H5/recycling.csv <==
ub,lb,time
2.5,-1.94,0.174
2.2,-1.552,1.348
2.0,-1.2086572647094727,2.509
1.9793813228607178,-1.1549177169799805,3.862
1.7259323596954346,-0.9520314931869507,5.176
1.7213748693466187,-0.9520314931869507,6.524
1.7213748693466187,-0.9517716765403748,7.358
1.7213748693466187,-0.9517716765403748,8.008
1.6942342519760132,-0.9223377704620361,8.812
1.6942342519760132,-0.9222655892372131,9.489
1.6942342519760132,-0.9174426198005676,10.501
1.6941919326782227,-0.8023038506507874,11.252
1.6941919326782227,-0.8023038506507874,12.188
1.6941919326782227,-0.7967242002487183,12.891
1.6941919326782227,-0.7579396963119507,13.561
1.6941919326782227,-0.7579396963119507,14.222
1.645085334777832,-0.7342643737792969,15.058
1.645085334777832,-0.7342643737792969,15.689
1.645085334777832,-0.7342643737792969,16.36
1.6449334621429443,-0.7051593661308289,17.116
1.6449334621429443,-0.7051593661308289,17.808
1.6438560485839844,-0.7051593661308289,18.549
1.6073304414749146,-0.7051593661308289,19.315
1.6073304414749146,-0.7003139853477478,20.227
1.5896121263504028,-0.6568898558616638,21.07
1.5896121263504028,-0.6046858429908752,21.928
1.5896121263504028,-0.6046858429908752,22.742
1.5893696546554565,-0.6046858429908752,23.517
1.5893696546554565,-0.6046858429908752,24.333
1.576547622680664,-0.6046858429908752,25.207
1.5666136741638184,-0.6046858429908752,26.324
1.5617856979370117,-0.6046858429908752,27.172
1.5533521175384521,-0.6046858429908752,28.088
1.5206290483474731,-0.6046858429908752,29.326
1.5206290483474731,-0.6046858429908752,30.233
1.5206290483474731,-0.5998851656913757,31.534
1.5206290483474731,-0.5998851656913757,32.409
1.5206290483474731,-0.5426651239395142,33.382
1.5206290483474731,-0.5397030711174011,34.542
1.5188363790512085,-0.5378412008285522,35.485
1.5188363790512085,-0.5378412008285522,36.546
1.5188363790512085,-0.5378412008285522,38.018
1.5188363790512085,-0.5378412008285522,39.262
1.5188363790512085,-0.5372143387794495,40.834
1.5188363790512085,-0.525389552116394,42.43
1.5188363790512085,-0.525389552116394,43.687
1.5188363790512085,-0.525389552116394,44.865
1.5188363790512085,-0.525389552116394,46.099
1.5188363790512085,-0.525389552116394,47.429
1.5188363790512085,-0.525389552116394,48.859
1.4656634330749512,-0.5241855382919312,50.252
1.4656634330749512,-0.5241855382919312,51.507
1.4656634330749512,-0.5241855382919312,53.112
1.4656634330749512,-0.5241855382919312,54.522
1.4656634330749512,-0.5241855382919312,64.198
1.4656634330749512,-0.49638912081718445,83.286
1.4656634330749512,-0.49638882279396057,105.129
1.4656634330749512,-0.4902825355529785,232.088
1.4656634330749512,-0.4902825355529785,543.22
1.4656634330749512,-0.4902825355529785,635.266
1.4656634330749512,-0.4902825355529785,1179.195
1.4656634330749512,-0.4902825355529785,1909.75
1.4656634330749512,-0.4902825355529785,2780.196
1.4474570751190186,-0.4902825355529785,3751.053
1.4251502752304077,-0.4902825355529785,4815.281
1.416989803314209,-0.4902825355529785,4990.562
1.4010130167007446,-0.4902825355529785,6193.481
1.3984662294387817,-0.4902825355529785,7269.281
1.3880752325057983,-0.4902825355529785,8506.461
1.385162353515625,-0.4902825355529785,9617.025


==> paper/results/HSVI_Delage/H7/adversarialtiger.csv <==
ub,lb,time
4.5,-7.5,0.169
3.5,-6.5,2.642
3.5,-5.9347825050354,4.921
3.1666667461395264,-5.5,6.254
2.5,-5.5,10.218
2.5,-5.0,11.102
2.5,-5.0,12.429
2.5,-5.0,14.163
2.5,-5.0,15.231
2.5,-5.0,18.028
2.5,-5.0,22.821
2.5,-5.0,23.816
2.5,-5.0,24.764
2.5,-4.9242424964904785,25.368
2.5,-4.9242424964904785,26.951
2.5,-4.9242424964904785,67.85
2.5,-4.9242424964904785,70.245
2.5,-4.9242424964904785,75.433
2.5,-4.9242424964904785,77.595
2.4885056018829346,-4.9242424964904785,86.746
2.2646679878234863,-4.9242424964904785,90.57
2.2646679878234863,-4.9242424964904785,100.708
2.25,-4.9242424964904785,105.936
2.25,-4.9242424964904785,114.066
2.25,-4.9242424964904785,135.012
2.25,-4.9242424964904785,138.292
2.25,-4.914073944091797,185.474
2.25,-4.774999618530273,250.525
2.25,-4.774999618530273,262.607
2.25,-4.774999618530273,269.306
2.25,-4.774999618530273,287.336
2.240708589553833,-4.738183975219727,406.7
2.240708589553833,-4.738183975219727,460.722
2.240708589553833,-4.738183975219727,485.32
2.240708589553833,-4.672576904296875,560.24
2.240708589553833,-4.648453712463379,928.886
2.240708589553833,-4.528231143951416,1132.907
2.240708589553833,-4.527255058288574,1373.451
2.240708589553833,-4.439158916473389,1899.289
2.240708589553833,-4.438419342041016,2441.243
2.240708589553833,-4.438419342041016,8948.445
2.240708589553833,-4.437839508056641,19528.276


==> paper/results/HSVI_Delage/H7/competitivetiger.csv <==
ub,lb,time
10.49999895,-10.49999895,0.209
9.249999075,-9.249999075,2.656
8.749999046325684,-8.749999046325684,9.315
8.749999046325684,-8.749999046325684,12.185
8.444601058959961,-8.444601058959961,14.687
8.242666244506836,-8.242666244506836,287.034
7.979035377502441,-7.979035377502441,308.74
7.822800159454346,-7.822800159454346,1541.286
7.792357444763184,-7.792357444763184,1543.406
7.7598700523376465,-7.7598700523376465,1562.475
7.705474853515625,-7.705474853515625,2363.281
7.705474853515625,-7.705474853515625,2379.365
7.6483635902404785,-7.6483635902404785,2471.326
7.636383533477783,-7.636383533477783,2700.499
7.636383533477783,-7.636383533477783,2782.78
7.528040409088135,-7.528040409088135,3928.455
7.528040409088135,-7.528040409088135,3963.368
7.5094733238220215,-7.5094733238220215,4163.975
7.5094733238220215,-7.5094733238220215,5269.778
7.506672382354736,-7.506672382354736,6478.471
7.506672382354736,-7.506672382354736,7091.858
7.4875946044921875,-7.4875946044921875,7239.651
7.4875946044921875,-7.4875946044921875,8875.92
7.318115711212158,-7.318115711212158,9235.003
7.318115711212158,-7.318115711212158,9437.971
7.317027568817139,-7.317027568817139,9704.494
7.317027568817139,-7.317027568817139,11235.994


==> paper/results/HSVI_Delage/H7/mabc.csv <==
ub,lb,time
0.7000000000000001,0.0,0.133
0.7000000000000001,0.05,1.258
0.6000000238418579,0.06666667014360428,2.081
0.6000000238418579,0.06666667014360428,3.893
0.6000000238418579,0.06666667014360428,5.765
0.6000000238418579,0.06666667014360428,8.568
0.5684561729431152,0.07978244870901108,13.472
0.5684561729431152,0.07978244870901108,14.474
0.5645471811294556,0.07978244870901108,15.865
0.5467519164085388,0.07978244870901108,22.602
0.5352091193199158,0.07978244870901108,41.775
0.5295904874801636,0.07978244870901108,67.189
0.5196274518966675,0.07978244870901108,137.332
0.5088975429534912,0.07978244870901108,163.463
0.508586585521698,0.07978244870901108,4239.182
0.508586585521698,0.07978244870901108,4439.672
0.5046408772468567,0.07978244870901108,4462.743
0.5036119818687439,0.07978244870901108,4479.545
0.5022690296173096,0.07978244870901108,4746.506
0.5014755129814148,0.0811135545372963,6414.004
0.5014755129814148,0.08313978463411331,6644.584
0.5014755129814148,0.08313978463411331,6651.459
0.5014755129814148,0.08361809700727463,6656.637
0.5014755129814148,0.08361809700727463,6753.894
0.5014755129814148,0.08361809700727463,7099.764
0.5014755129814148,0.0836438313126564,7170.652
0.5014755129814148,0.08378476649522781,7195.971
0.49846935272216797,0.08378476649522781,12529.75


==> paper/results/HSVI_Delage/H7/recycling.csv <==
ub,lb,time
3.5,-2.716,0.192
3.2,-2.3280000000000003,2.101
3.0,-1.9846571683883667,3.46
2.9793813228607178,-1.930917739868164,4.768
2.7259323596954346,-1.7280315160751343,6.397
2.721374750137329,-1.7280315160751343,7.697
2.721374750137329,-1.7277716398239136,8.898
2.721374750137329,-1.7277716398239136,10.227
2.6942341327667236,-1.6983377933502197,11.146
2.6942341327667236,-1.698265552520752,12.212
2.6942341327667236,-1.6934425830841064,13.249
2.6942341327667236,-1.5783036947250366,14.111
2.6942341327667236,-1.5783036947250366,15.023
2.693264961242676,-1.5783036947250366,15.972
2.693264961242676,-1.5783036947250366,16.931
2.693264961242676,-1.5731076002120972,17.888
2.693264961242676,-1.5731076002120972,18.925
2.693264961242676,-1.5656321048736572,20.085
2.693264961242676,-1.533125877380371,21.641
2.693264961242676,-1.533125877380371,22.997
2.6450650691986084,-1.5133999586105347,24.172
2.6450650691986084,-1.5133999586105347,25.269
2.6450650691986084,-1.5133999586105347,26.389
2.6445279121398926,-1.4811290502548218,27.566
2.6445279121398926,-1.4811290502548218,28.741
2.581878662109375,-1.4811290502548218,29.953
2.581878662109375,-1.4811290502548218,31.242
2.581878662109375,-1.476638913154602,32.998
2.581878662109375,-1.4639549255371094,34.337
2.581878662109375,-1.429490327835083,35.753
2.581878662109375,-1.4066994190216064,37.749
2.581878662109375,-1.3554056882858276,39.266
2.581878662109375,-1.3554056882858276,41.124
2.5813393592834473,-1.3554056882858276,42.574
2.5813393592834473,-1.3554056882858276,44.796
2.5779101848602295,-1.3554056882858276,46.508
2.576991558074951,-1.3554056882858276,49.21
2.571699380874634,-1.3554056882858276,60.165
2.5143067836761475,-1.3554056882858276,94.581
2.5143067836761475,-1.3554056882858276,224.713
2.5143067836761475,-1.3554056882858276,641.44
2.5143067836761475,-1.3554056882858276,962.959
2.5143067836761475,-1.3364590406417847,1446.061
2.5143067836761475,-1.3364590406417847,2073.186
2.5143067836761475,-1.3364590406417847,2919.94
2.5143067836761475,-1.3364590406417847,3136.149
2.5143067836761475,-1.2988183498382568,3138.684
2.5143067836761475,-1.294711947441101,3530.48
2.5143067836761475,-1.28679621219635,4631.277
2.5143067836761475,-1.28679621219635,5693.589
2.5143067836761475,-1.28679621219635,6788.502
2.5143067836761475,-1.28679621219635,7860.235
2.5143067836761475,-1.28679621219635,8920.862
2.5143067836761475,-1.28679621219635,9982.691


==> paper/results/PBVI_Markov_Game/H1/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000041, 0,-1.250000, ,1,1
42,0.002354, 1,0.250000, ,1,1
42,0.003393, 2,0.250000, ,1,1
42,0.004298, 3,0.250000, ,1,1
42,0.005158, 4,0.250000, ,1,1
42,0.006000, 5,0.250000, ,1,1
42,0.006864, 6,0.250000, ,1,1
42,0.007737, 7,0.250000, ,1,1
42,0.008594, 8,0.250000, ,1,1
42,0.009470, 9,0.250000, ,1,1
42,0.010345,10,0.250000, ,1,1
42,0.011183,11,0.250000, ,1,1
42,0.012052,12,0.250000, ,1,1
42,0.012914,13,0.250000, ,1,1
42,0.013770,14,0.250000, ,1,1
42,0.014629,15,0.250000, ,1,1
42,0.015488,16,0.250000, ,1,1
42,0.016338,17,0.250000, ,1,1
42,0.017191,18,0.250000, ,1,1
42,0.018050,19,0.250000, ,1,1
42,0.018895,20,0.250000, ,1,1


==> paper/results/PBVI_Markov_Game/H1/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000043, 0,-0.666667, ,1,1
42,0.002691, 1, 0.000000, ,1,1
42,0.004172, 2, 0.000000, ,1,1
42,0.005509, 3, 0.000000, ,1,1
42,0.006823, 4, 0.000000, ,1,1
42,0.008128, 5, 0.000000, ,1,1
42,0.009419, 6, 0.000000, ,1,1
42,0.010721, 7, 0.000000, ,1,1
42,0.012094, 8, 0.000000, ,1,1
42,0.013422, 9, 0.000000, ,1,1
42,0.014695,10, 0.000000, ,1,1
42,0.015996,11, 0.000000, ,1,1
42,0.017309,12, 0.000000, ,1,1
42,0.018600,13, 0.000000, ,1,1
42,0.019922,14, 0.000000, ,1,1
42,0.021221,15, 0.000000, ,1,1
42,0.022521,16, 0.000000, ,1,1
42,0.023870,17, 0.000000, ,1,1
42,0.025222,18, 0.000000, ,1,1
42,0.026537,19, 0.000000, ,1,1
42,0.027904,20, 0.000000, ,1,1


==> paper/results/PBVI_Markov_Game/H1/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000023, 0,0.000000, ,1,1
42,0.001545, 1,0.050000, ,1,1
42,0.002355, 2,0.050000, ,1,1
42,0.003122, 3,0.050000, ,1,1
42,0.003836, 4,0.050000, ,1,1
42,0.004562, 5,0.050000, ,1,1
42,0.005282, 6,0.050000, ,1,1
42,0.005999, 7,0.050000, ,1,1
42,0.006697, 8,0.050000, ,1,1
42,0.007395, 9,0.050000, ,1,1
42,0.008093,10,0.050000, ,1,1
42,0.008784,11,0.050000, ,1,1
42,0.009477,12,0.050000, ,1,1
42,0.010178,13,0.050000, ,1,1
42,0.010860,14,0.050000, ,1,1
42,0.011549,15,0.050000, ,1,1
42,0.012252,16,0.050000, ,1,1
42,0.012957,17,0.050000, ,1,1
42,0.013623,18,0.050000, ,1,1
42,0.014316,19,0.050000, ,1,1
42,0.015007,20,0.050000, ,1,1


==> paper/results/PBVI_Markov_Game/H1/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000030, 0,-1.000000, ,1,1
42,0.002013, 1, 0.000000, ,1,1
42,0.002820, 2, 0.000000, ,1,1
42,0.003551, 3, 0.000000, ,1,1
42,0.004201, 4, 0.000000, ,1,1
42,0.004837, 5, 0.000000, ,1,1
42,0.005487, 6, 0.000000, ,1,1
42,0.006127, 7, 0.000000, ,1,1
42,0.006769, 8, 0.000000, ,1,1
42,0.007400, 9, 0.000000, ,1,1
42,0.008026,10, 0.000000, ,1,1
42,0.008670,11, 0.000000, ,1,1
42,0.009316,12, 0.000000, ,1,1
42,0.009949,13, 0.000000, ,1,1
42,0.010610,14, 0.000000, ,1,1
42,0.011234,15, 0.000000, ,1,1
42,0.011902,16, 0.000000, ,1,1
42,0.012556,17, 0.000000, ,1,1
42,0.013198,18, 0.000000, ,1,1
42,0.013841,19, 0.000000, ,1,1
42,0.014480,20, 0.000000, ,1,1


==> paper/results/PBVI_Markov_Game/H1/recycling.csv <==

seed,time,iter,value,debug,|S|,|V|
42,0.000033,0,-0.388000, ,1,1
42,0.001907,1,0.200000, ,1,1
42,0.002934,2,0.200000, ,1,1
42,0.003842,3,0.200000, ,1,1
42,0.004678,4,0.200000, ,1,1
42,0.005485,5,0.200000, ,1,1
42,0.006286,6,0.200000, ,1,1
42,0.007064,7,0.200000, ,1,1
42,0.007842,8,0.200000, ,1,1
42,0.008627,9,0.200000, ,1,1
42,0.009400,0,0.200000, ,1,1
42,0.010181,1,0.200000, ,1,1
42,0.010961,2,0.200000, ,1,1
42,0.011755,3,0.200000, ,1,1
42,0.012513,4,0.200000, ,1,1
42,0.013283,5,0.200000, ,1,1
42,0.014067,6,0.200000, ,1,1
42,0.014826,7,0.200000, ,1,1
42,0.015569,8,0.200000, ,1,1
42,0.016321,9,0.200000, ,1,1
42,0.017082,0,0.200000, ,1,1


==> paper/results/PBVI_Markov_Game/H100/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000092,0,-125.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.129796,1,23.807519, ,  1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.383617,2,23.807519, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H100/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000089,0,-66.666660, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.161592,1,0.000000, ,  1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.483532,2,0.000000, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H100/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000094,0,0.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.236597,1,0.982259, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.703139,2,0.982259, ,  1 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H100/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000091,0,-100.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.169567,1,-99.000000, ,  1 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.504172,2,-99.000000, ,  1 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H100/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000095,0,-38.800000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.291120,1,2.419550, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.861366,2,2.419550, ,  1 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H1000/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000486,0,-1250.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,1.764843,1,237.964146, ,  1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,4.417028,2,237.964146, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H1000/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000508,0,-666.666600, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,2.490674,1,0.000000, ,  1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,5.779236,2,0.000000, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H1000/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000489,0,0.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,3.200585,1,9.155670, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,8.179388,2,9.155670, ,  1 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H1000/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000490,0,-1000.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,2.102834,1,-999.000000, ,  1 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,5.537498,2,-999.000000, ,  1 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H1000/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000488,0,-388.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,3.396271,1,21.488843, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H20/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000043,0,-25.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.037912,1,4.771375, ,  1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.090071,2,4.771375, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H20/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000040,0,-13.333332, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.075895,1,0.000000, ,  1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.138922,2,0.000000, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H20/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000037,0,0.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.059313,1,0.255733, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.150068,2,0.255733, ,  1 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H20/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000057,0,-20.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.049388,1,-19.000000, ,  1 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.115348,2,-19.000000, ,  1 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H20/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000038,0,-7.760000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.069485,1,0.724501, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.175881,2,0.724501, ,  1 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H50/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000075,0,-62.500000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.065622,1,11.909929, ,  1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.195234,2,11.909929, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H50/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000071,0,-33.333330, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.080734,1,0.000000, ,  1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.237743,2,0.000000, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H50/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000067,0,0.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.118853,1,0.528180, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.349214,2,0.528180, ,  1 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H50/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000086,0,-50.000000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.084854,1,-49.000000, ,  1 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.251379,2,-49.000000, ,  1 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_Markov_Game/H50/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000055,0,-19.400000, ,  1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.154617,1,1.360144, ,  1 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4 4,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
42,0.427623,2,1.360144, ,  1 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8 8,  1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> paper/results/PBVI_big_benchmark/H10/boxpushing.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000036,0,-102.000000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,435.370898,1,760.229893, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,4389.190302,2,752.380820, ,  1 2 2 2 2 2 2 2 2 1,  1 2 2 2 2 2 2 2 2 1
42,40642.660475,3,723.162617, ,  1 4 4 4 4 2 4 4 4 2,  1 4 4 4 4 2 4 4 4 2


==> paper/results/PBVI_big_benchmark/H2/boxpushing.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000020,0,-20.400000, ,  1 0,  1 1
42,2.039803,1,4.100000, ,  1 1,  1 1
42,7.200185,2,4.100000, ,  1 1,  1 1
42,12.360726,3,4.100000, ,  1 1,  1 1
42,18.470029,4,4.100000, ,  1 1,  1 1
42,23.635958,5,4.100000, ,  1 1,  1 1
42,28.800228,6,4.100000, ,  1 1,  1 1
42,33.965648,7,4.100000, ,  1 1,  1 1
42,39.129299,8,4.100000, ,  1 1,  1 1
42,44.305997,9,4.100000, ,  1 1,  1 1
42,49.860834,10,4.100000, ,  1 1,  1 1
42,55.030255,11,4.100000, ,  1 1,  1 1
42,60.203762,12,4.100000, ,  1 1,  1 1
42,67.084668,13,4.100000, ,  1 1,  1 1
42,72.255991,14,4.100000, ,  1 1,  1 1
42,77.427283,15,4.100000, ,  1 1,  1 1
42,82.597420,16,4.100000, ,  1 1,  1 1
42,88.627922,17,4.100000, ,  1 1,  1 1
42,93.800137,18,4.100000, ,  1 1,  1 1
42,97.990400,19,4.100000, ,  1 1,  1 1
42,103.160197,20,4.100000, ,  1 1,  1 1


==> paper/results/PBVI_big_benchmark/H2/mars.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000027,0,-22.000000, ,  1 0,  1 1
42,22.432639,1,-2.316142, ,  1 1,  1 1
42,94.673225,2,-1.055661, ,  1 2,  1 2
42,322.024436,3,-1.141667, ,  1 4,  1 4
42,727.373969,4,-1.141667, ,  1 5,  1 5
42,1311.765858,5,-1.141667, ,  1 7,  1 7
42,2186.306887,6,-1.141667, ,  1 8,  1 8
42,3210.733473,7,-1.141667, ,  1 10,  1 10
42,4633.766592,8,-1.141667, ,  1 12,  1 12
42,6564.110478,9,-1.141667, ,  1 14,  1 14
42,9080.940296,10,-1.141667, ,  1 16,  1 16
42,12199.271041,11,-1.141667, ,  1 18,  1 18
42,16051.518049,12,-1.141667, ,  1 20,  1 20
42,20640.941323,13,-1.141667, ,  1 22,  1 22
42,26030.637026,14,-1.141667, ,  1 24,  1 24
42,32290.971340,15,-1.141667, ,  1 26,  1 26
42,39494.131799,16,-1.141667, ,  1 28,  1 28
42,47702.403490,17,-1.120455, ,  1 30,  1 30
42,57043.778443,18,-1.120455, ,  1 32,  1 32
42,67452.316504,19,-1.120455, ,  1 34,  1 34
42,79169.977152,20,-1.120455, ,  1 36,  1 36


==> paper/results/PBVI_big_benchmark/H3/boxpushing.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000030,0,-30.600000, ,  1 0 0,  1 1 1
42,119.094183,1,4.921500, ,  1 1 1,  1 1 1
42,590.751457,2,4.938886, ,  1 2 1,  1 2 1
42,1466.174802,3,4.976679, ,  1 3 1,  1 3 1
42,3496.440438,4,7.248010, ,  1 4 2,  1 4 2
42,6108.492983,5,4.921500, ,  1 2 1,  1 2 1
42,6809.541869,6,7.298259, ,  1 1 1,  1 1 1
42,7197.772881,7,7.298259, ,  1 2 1,  1 2 1
42,8516.222623,8,4.945746, ,  1 4 2,  1 4 2
42,12575.167126,9,4.942790, ,  1 6 2,  1 6 2
42,22329.483934,10,5.214897, ,  1 8 3,  1 8 3
42,44496.146832,11,4.921500, ,  1 3 3,  1 3 3
42,55158.347814,12,4.921500, ,  1 5 4,  1 5 4
42,79520.302051,13,4.921500, ,  1 7 5,  1 7 5
42,138499.256241,14,4.921500, ,  1 8 7,  1 8 7
42,223233.247074,15,4.921500, ,  1 9 7,  1 9 7


==> paper/results/PBVI_big_benchmark/H3/mars.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000026,0,-33.000000, ,  1 0 0,  1 1 1
42,3117.706032,1,-3.907668, ,  1 1 1,  1 1 1
42,18668.976776,2,-4.118688, ,  1 2 2,  1 2 2
42,90083.018742,3,-4.413657, ,  1 1 2,  1 1 2
42,145768.601115,4,-4.067467, ,  1 2 4,  1 2 4


==> paper/results/PBVI_big_benchmark/H4/boxpushing.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000030,0,-40.800000, ,  1 0 0 0,  1 1 1 1
42,75.999652,1,161.429893, ,  1 1 1 1,  1 1 1 1
42,714.301485,2,160.316134, ,  1 2 2 2,  1 2 2 2
42,8658.146885,3,140.854096, ,  1 4 4 3,  1 4 4 3
42,68180.983682,4,123.650151, ,  1 6 7 6,  1 6 7 6


==> paper/results/PBVI_big_benchmark/H5/boxpushing.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000045,0,-51.000000, ,  1 0 0 0 0,  1 1 1 1 1
42,113.451561,1,262.626187, ,  1 1 1 1 1,  1 1 1 1 1
42,868.271635,2,223.828079, ,  1 2 2 1 2,  1 2 2 1 2
42,5759.653649,3,219.588360, ,  1 2 4 1 4,  1 2 4 1 4
42,21660.993771,4,218.014078, ,  1 2 5 2 7,  1 2 5 2 7
42,90018.487821,5,216.771063, ,  1 3 9 4 11,  1 3 9 4 11


==> paper/results/PBVI_big_benchmark/H7/boxpushing.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000045,0,-71.400000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,268.293620,1,457.208802, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,2291.758242,2,451.334368, ,  1 2 2 2 2 1 2,  1 2 2 2 2 1 2
42,16553.064563,3,450.853994, ,  1 4 4 3 4 1 3,  1 4 4 3 4 1 3
42,112541.164706,4,406.030270, ,  1 4 8 4 6 2 5,  1 4 8 4 6 2 5


==> paper/results/PBVI_pruning_hyperplane/H1/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000023, 0,-1.250000, ,1,1
42,0.001906, 1,-0.250000, ,1,1
42,0.003037, 2,-0.250000, ,1,1
42,0.004154, 3,-0.250000, ,1,1
42,0.005181, 4,-0.250000, ,1,1
42,0.006192, 5,-0.250000, ,1,1
42,0.007169, 6,-0.250000, ,1,1
42,0.007952, 7,-0.250000, ,1,1
42,0.008731, 8,-0.250000, ,1,1
42,0.009510, 9,-0.250000, ,1,1
42,0.010303,10,-0.250000, ,1,1
42,0.011087,11,-0.250000, ,1,1
42,0.011863,12,-0.250000, ,1,1
42,0.012638,13,-0.250000, ,1,1
42,0.013431,14,-0.250000, ,1,1
42,0.014220,15,-0.250000, ,1,1
42,0.015002,16,-0.250000, ,1,1
42,0.015764,17,-0.250000, ,1,1
42,0.016543,18,-0.250000, ,1,1
42,0.017344,19,-0.250000, ,1,1
42,0.018148,20,-0.250000, ,1,1


==> paper/results/PBVI_pruning_hyperplane/H1/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000030, 0,-0.666667, ,1,1
42,0.002784, 1, 0.000000, ,1,1
42,0.004872, 2, 0.000000, ,1,1
42,0.006920, 3, 0.000000, ,1,1
42,0.008949, 4, 0.000000, ,1,1
42,0.010922, 5, 0.000000, ,1,1
42,0.012831, 6, 0.000000, ,1,1
42,0.014734, 7, 0.000000, ,1,1
42,0.016631, 8, 0.000000, ,1,1
42,0.018529, 9, 0.000000, ,1,1
42,0.020473,10, 0.000000, ,1,1
42,0.022433,11, 0.000000, ,1,1
42,0.024422,12, 0.000000, ,1,1
42,0.026440,13, 0.000000, ,1,1
42,0.028419,14, 0.000000, ,1,1
42,0.030366,15, 0.000000, ,1,1
42,0.032350,16, 0.000000, ,1,1
42,0.034343,17, 0.000000, ,1,1
42,0.036333,18, 0.000000, ,1,1
42,0.038341,19, 0.000000, ,1,1
42,0.040348,20, 0.000000, ,1,1


==> paper/results/PBVI_pruning_hyperplane/H1/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000042, 0,0.000000, ,1,1
42,0.001651, 1,0.050000, ,1,1
42,0.002525, 2,0.050000, ,1,1
42,0.003363, 3,0.050000, ,1,1
42,0.004159, 4,0.050000, ,1,1
42,0.004919, 5,0.050000, ,1,1
42,0.005694, 6,0.050000, ,1,1
42,0.006453, 7,0.050000, ,1,1
42,0.007212, 8,0.050000, ,1,1
42,0.007937, 9,0.050000, ,1,1
42,0.008689,10,0.050000, ,1,1
42,0.009430,11,0.050000, ,1,1
42,0.010166,12,0.050000, ,1,1
42,0.010888,13,0.050000, ,1,1
42,0.011684,14,0.050000, ,1,1
42,0.012435,15,0.050000, ,1,1
42,0.013188,16,0.050000, ,1,1
42,0.013902,17,0.050000, ,1,1
42,0.014632,18,0.050000, ,1,1
42,0.015368,19,0.050000, ,1,1
42,0.016117,20,0.050000, ,1,1


==> paper/results/PBVI_pruning_hyperplane/H1/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000032, 0,-1.000000, ,1,1
42,0.001799, 1, 0.000000, ,1,1
42,0.002734, 2, 0.000000, ,1,1
42,0.003610, 3, 0.000000, ,1,1
42,0.004483, 4, 0.000000, ,1,1
42,0.005312, 5, 0.000000, ,1,1
42,0.005869, 6, 0.000000, ,1,1
42,0.006439, 7, 0.000000, ,1,1
42,0.007008, 8, 0.000000, ,1,1
42,0.007564, 9, 0.000000, ,1,1
42,0.008121,10, 0.000000, ,1,1
42,0.008667,11, 0.000000, ,1,1
42,0.009225,12, 0.000000, ,1,1
42,0.009777,13, 0.000000, ,1,1
42,0.010340,14, 0.000000, ,1,1
42,0.010891,15, 0.000000, ,1,1
42,0.011446,16, 0.000000, ,1,1
42,0.012008,17, 0.000000, ,1,1
42,0.012533,18, 0.000000, ,1,1
42,0.013049,19, 0.000000, ,1,1
42,0.013556,20, 0.000000, ,1,1


==> paper/results/PBVI_pruning_hyperplane/H1/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000025,0,-0.388000, ,1,1
42,0.001942, 1,0.200000, ,1,1
42,0.003198, 2,0.200000, ,1,1
42,0.004419, 3,0.200000, ,1,1
42,0.005636, 4,0.200000, ,1,1
42,0.006827, 5,0.200000, ,1,1
42,0.008018, 6,0.200000, ,1,1
42,0.009161, 7,0.200000, ,1,1
42,0.010187, 8,0.200000, ,1,1
42,0.011169, 9,0.200000, ,1,1
42,0.012151,10,0.200000, ,1,1
42,0.013131,11,0.200000, ,1,1
42,0.014135,12,0.200000, ,1,1
42,0.015120,13,0.200000, ,1,1
42,0.016096,14,0.200000, ,1,1
42,0.017074,15,0.200000, ,1,1
42,0.018056,16,0.200000, ,1,1
42,0.019075,17,0.200000, ,1,1
42,0.020077,18,0.200000, ,1,1
42,0.021081,19,0.200000, ,1,1
42,0.022085,20,0.200000, ,1,1


==> paper/results/PBVI_pruning_hyperplane/H10/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000049,0,-12.500000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,2.513779,1,-2.207925, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,31.617641,2,-2.190260, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,593.565570,3,-2.023581, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4
42,17973.424890,4,-1.989014, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 6


==> paper/results/PBVI_pruning_hyperplane/H10/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000067,0,-6.666666, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,48.776703,1,-0.227594, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,1051.407028,2,-0.260989, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,23651.812378,3,-0.181686, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4


==> paper/results/PBVI_pruning_hyperplane/H10/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000041,0,0.000000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,8.393730,1,0.149081, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,100.360575,2,0.157539, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,1409.920151,3,0.168611, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4
42,24729.381699,4,0.166914, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 8
42,24729.381699,5,0.166914, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 8


==> paper/results/PBVI_pruning_hyperplane/H10/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000029,0,-10.000000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,0.021156,1,3.800000, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,0.080449,2,5.800000, ,  1 2 2 2 2 2 2 2 2 2,  1 2 1 1 1 1 2 1 1 1
42,0.328631,3,2.600000, ,  1 4 4 4 4 4 4 4 4 4,  1 4 2 2 2 2 2 1 1 1
42,1.701606,4,1.800000, ,  1 6 8 8 8 8 8 8 8 8,  1 3 5 1 4 1 2 3 3 1
42,9.795924,5,1.800000, ,  1 8 16 16 16 16 16 16 16 16,  1 2 2 4 4 5 3 6 5 1
42,42.167490,6,1.800000, ,  1 10 32 32 32 32 32 32 32 32,  1 10 8 3 3 6 6 9 11 1
42,195.672227,7,1.800000, ,  1 12 56 64 64 64 64 64 64 64,  1 11 2 7 3 4 3 7 18 1
42,1069.370859,8,1.800000, ,  1 14 84 128 128 128 128 128 128 128,  1 14 9 8 6 9 14 9 27 1
42,6580.886481,9,1.835576, ,  1 16 116 256 256 256 256 256 256 256,  1 16 6 14 10 7 10 15 62 1
42,44936.287582,10,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,11,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,12,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,13,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,14,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,15,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,16,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,17,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,18,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,19,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1
42,44936.287582,20,1.778182, ,  1 18 152 512 512 512 512 512 512 512,  1 18 12 9 10 11 18 25 118 1


==> paper/results/PBVI_pruning_hyperplane/H10/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000073,0,-3.880000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,8.031879,1,0.505634, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,124.527000,2,0.525406, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 1
42,4063.684042,3,0.554133, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 1
42,49610.316450,4,0.591051, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 1


==> paper/results/PBVI_pruning_hyperplane/H2/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000023, 0,-0.776000, , 1 0,1 1
42,0.005174, 1, 0.258893, , 1 1,1 1
42,0.013291, 2, 0.258893, , 1 2,1 1
42,0.032723, 3, 0.258893, , 1 4,1 1
42,0.068805, 4, 0.258893, , 1 6,1 1
42,0.126494, 5, 0.258893, , 1 8,1 1
42,0.211323, 6, 0.258893, ,1 10,1 1
42,0.328792, 7, 0.258893, ,1 12,1 1
42,0.484958, 8, 0.258893, ,1 14,1 1
42,0.691172, 9, 0.258893, ,1 16,1 1
42,0.938296,10, 0.258893, ,1 18,1 1
42,1.246470,11, 0.258893, ,1 20,1 1
42,1.605932,12, 0.258893, ,1 22,1 1
42,2.034620,13, 0.258893, ,1 24,1 1
42,2.532586,14, 0.258893, ,1 26,1 1
42,3.105736,15, 0.258893, ,1 28,1 1
42,3.758869,16, 0.258893, ,1 30,1 1
42,4.499903,17, 0.258893, ,1 32,1 1
42,5.342068,18, 0.258893, ,1 34,1 1
42,6.285988,19, 0.258893, ,1 36,1 1
42,7.327051,20, 0.258893, ,1 38,1 1


==> paper/results/PBVI_pruning_hyperplane/H3/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,    0.000027, 0,-3.750000, ,   1 0 0,  1 1 1
42,    0.078818, 1,-0.619417, ,   1 1 1,  1 1 1
42,    0.332873, 2,-0.560000, ,   1 2 2,  1 2 2
42,    1.507960, 3,-0.560000, ,   1 4 4,  1 4 4
42,    5.444508, 4,-0.560000, ,   1 6 8,  1 6 7
42,   17.642883, 5,-0.560000, ,  1 8 16, 1 8 12
42,   50.798725, 6,-0.560000, , 1 10 32,1 10 18
42,  127.053751, 7,-0.560000, , 1 12 56,1 12 22
42,  292.705464, 8,-0.560000, , 1 14 84,1 14 31
42,  577.285353, 9,-0.560000, ,1 16 116,1 15 36
42, 1035.687563,10,-0.560000, ,1 18 152,1 17 43
42, 1738.860069,11,-0.560000, ,1 20 192,1 19 48
42, 2763.042351,12,-0.560000, ,1 22 236,1 21 53
42, 4220.203362,13,-0.560000, ,1 24 284,1 23 61
42, 6198.563399,14,-0.560000, ,1 26 336,1 25 67
42, 8826.054377,15,-0.560000, ,1 28 392,1 27 71
42,12319.449888,16,-0.560000, ,1 30 452,1 30 78
42,16835.913541,17,-0.560000, ,1 32 516,1 31 84
42,22579.815909,18,-0.560000, ,1 34 584,1 33 92
42,29807.056660,19,-0.560000, ,1 36 656,1 35 99
42,38553.428063,20,-0.560000, ,1 38 732,1 37 93


==> paper/results/PBVI_pruning_hyperplane/H3/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,     0.000044, 0,-2.000000, ,   1 0 0,   1 1 1
42,     0.918122, 1,-0.109013, ,   1 1 1,   1 1 1
42,     4.009088, 2,-0.052710, ,   1 2 2,   1 2 2
42,    21.683866, 3,-0.029288, ,   1 4 4,   1 4 4
42,    88.359836, 4,-0.038842, ,   1 6 8,   1 6 8
42,   340.580692, 5,-0.030234, ,  1 8 16,  1 8 16
42,  1134.945022, 6,-0.034055, , 1 10 32, 1 10 31
42,  3314.215095, 7,-0.026237, , 1 12 56, 1 12 54
42,  7879.093813, 8,-0.026864, , 1 14 84, 1 14 80
42, 20770.519438, 9,-0.016546, ,1 16 116,1 16 108
42, 41435.329979,10,-0.025031, ,1 18 152,1 18 139
42, 71880.286265,11,-0.028497, ,1 20 192,1 20 178
42,105286.602113,12,-0.019360, ,1 22 236,1 22 214
42,152317.276236,13,-0.018394, ,1 24 284,1 24 254
42,216695.450065,14,-0.022012, ,1 26 336,1 26 294


==> paper/results/PBVI_pruning_hyperplane/H3/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,     0.000048, 0,0.000000, ,   1 0 0,   1 1 1
42,     0.112242, 1,0.097313, ,   1 1 1,   1 1 1
42,     0.700729, 2,0.095488, ,   1 2 2,   1 2 2
42,     4.325572, 3,0.097279, ,   1 4 4,   1 4 4
42,    25.587460, 4,0.096065, ,   1 6 8,   1 5 8
42,   131.689737, 5,0.091019, ,  1 8 16,  1 5 16
42,   519.939191, 6,0.096096, , 1 10 32,  1 5 32
42,  2085.945650, 7,0.096192, , 1 12 56,  1 5 56
42, 10008.377645, 8,0.096148, , 1 14 84,  1 5 84
42, 24856.092816, 9,0.096554, ,1 16 116, 1 8 116
42, 47941.053218,10,0.096430, ,1 18 152,1 11 152
42, 78528.747774,11,0.096526, ,1 19 190, 1 8 190
42,120117.490724,12,0.096792, ,1 21 232,1 10 232
42,176107.572536,13,0.095019, ,1 23 278,1 10 278
42,251434.352372,14,0.093054, ,1 25 328,1 10 328


==> paper/results/PBVI_pruning_hyperplane/H3/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,  0.000048, 0,-3.000000, ,   1 0 0, 1 1 1
42,  0.053873, 1, 2.000000, ,   1 1 1, 1 1 1
42,  0.064382, 2, 2.000000, ,   1 2 2, 1 1 1
42,  0.085561, 3, 0.427907, ,   1 4 4, 1 4 1
42,  0.126523, 4, 2.075000, ,   1 6 8, 1 6 1
42,  0.246089, 5, 2.075000, ,  1 8 16, 1 8 1
42,  0.650870, 6, 0.408867, , 1 10 32,1 10 1
42,  1.798733, 7, 0.408867, , 1 12 56,1 12 1
42,  4.279736, 8, 0.408867, , 1 14 84,1 14 1
42,  8.994432, 9, 0.408867, ,1 16 116,1 16 1
42, 17.005725,10, 0.408867, ,1 18 152,1 18 1
42, 29.802910,11, 0.408867, ,1 20 192,1 20 1
42, 49.167475,12, 0.408867, ,1 22 236,1 22 1
42, 77.194225,13, 0.408867, ,1 24 284,1 24 1
42,116.496477,14, 0.408867, ,1 26 336,1 26 1
42,169.890502,15, 0.408867, ,1 28 392,1 28 1
42,241.032411,16, 0.408867, ,1 30 452,1 30 1
42,333.338248,17, 0.408867, ,1 32 516,1 32 1
42,451.662083,18, 0.408867, ,1 34 584,1 34 1
42,601.293082,19, 0.408867, ,1 36 656,1 36 1
42,787.844798,20, 0.408867, ,1 38 732,1 38 1


==> paper/results/PBVI_pruning_hyperplane/H3/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,     0.000062, 0,-1.164000, ,   1 0 0,   1 1 1
42,     0.302487, 1, 0.324839, ,   1 1 1,   1 1 1
42,     0.945541, 2, 0.324839, ,   1 2 2,   1 2 2
42,     2.873307, 3, 0.320650, ,   1 4 4,   1 4 3
42,     9.374593, 4, 0.310713, ,   1 6 8,   1 6 6
42,    32.717062, 5, 0.310713, ,  1 8 16,  1 8 10
42,   121.403339, 6, 0.310713, , 1 10 32, 1 10 14
42,   382.420785, 7, 0.310713, , 1 12 56, 1 12 21
42,   958.820610, 8, 0.315658, , 1 14 84, 1 14 28
42,  2038.934349, 9, 0.315658, ,1 16 116, 1 16 37
42,  3876.117780,10, 0.315658, ,1 18 152, 1 18 44
42,  6809.574176,11, 0.315658, ,1 20 192, 1 20 53
42, 11213.582761,12, 0.315658, ,1 22 236, 1 22 60
42, 17529.083971,13, 0.315658, ,1 24 284, 1 23 70
42, 26328.594072,14, 0.315658, ,1 26 336, 1 25 78
42, 38273.056040,15, 0.315658, ,1 28 392, 1 26 86
42, 54125.652004,16, 0.315658, ,1 30 452, 1 28 93
42, 74705.595207,17, 0.314642, ,1 32 516, 1 30 97
42,101175.384876,18, 0.312482, ,1 34 584,1 31 106
42,134358.267098,19, 0.313575, ,1 36 656,1 34 111
42,175665.092623,20, 0.315658, ,1 38 732,1 36 119


==> paper/results/PBVI_pruning_hyperplane/H4/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000065,0,-5.000000, ,  1 0 0 0,  1 1 1 1
42,0.477092,1,-0.795308, ,  1 1 1 1,  1 1 1 1
42,2.809570,2,-0.811436, ,  1 2 2 2,  1 2 2 2
42,16.032109,3,-0.768209, ,  1 4 4 4,  1 4 4 4
42,93.708987,4,-0.764172, ,  1 6 8 8,  1 6 8 7
42,556.023522,5,-0.762928, ,  1 8 16 16,  1 8 16 12
42,2913.088467,6,-0.750416, ,  1 10 32 32,  1 10 32 17
42,14046.681459,7,-0.753091, ,  1 12 56 64,  1 12 56 23
42,49429.436564,8,-0.753652, ,  1 14 84 128,  1 14 84 40
42,139958.862704,9,-0.751964, ,  1 16 116 256,  1 16 116 57
42,335744.106977,10,-0.751965, ,  1 18 152 512,  1 18 152 80


==> paper/results/PBVI_pruning_hyperplane/H4/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000085,0,-2.666666, ,  1 0 0 0,  1 1 1 1
42,6.063216,1,-0.099378, ,  1 1 1 1,  1 1 1 1
42,38.719170,2,-0.081502, ,  1 2 2 2,  1 1 2 2
42,202.735135,3,-0.061040, ,  1 4 4 4,  1 3 4 3
42,2942.980636,4,-0.067179, ,  1 6 8 8,  1 5 8 7
42,21202.709561,5,-0.066112, ,  1 8 16 16,  1 7 16 14
42,117204.480789,6,-0.060897, ,  1 10 32 32,  1 9 32 25


==> paper/results/PBVI_pruning_hyperplane/H4/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000049,0,0.000000, ,  1 0 0 0,  1 1 1 1
42,1.390554,1,0.092117, ,  1 1 1 1,  1 1 1 1
42,11.542140,2,0.108962, ,  1 2 2 2,  1 2 2 2
42,148.335481,3,0.108320, ,  1 4 4 4,  1 4 4 4
42,1764.401024,4,0.098607, ,  1 6 8 8,  1 5 8 8
42,14302.801316,5,0.098835, ,  1 8 16 16,  1 5 16 16
42,106056.143064,6,0.104110, ,  1 10 32 32,  1 5 32 32
42,291914.883158,7,0.104758, ,  1 12 56 64,  1 10 33 25


==> paper/results/PBVI_pruning_hyperplane/H4/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000099,0,-4.000000, ,  1 0 0 0,  1 1 1 1
42,0.208379,1,1.000000, ,  1 1 1 1,  1 1 1 1
42,0.231632,2,0.581107, ,  1 2 2 2,  1 2 2 1
42,0.275400,3,0.581107, ,  1 4 4 4,  1 4 2 1
42,0.435654,4,0.608468, ,  1 6 8 8,  1 6 6 1
42,0.896290,5,0.571368, ,  1 8 16 16,  1 8 9 1
42,2.415718,6,0.600000, ,  1 10 32 32,  1 2 13 1
42,6.966840,7,0.600000, ,  1 12 56 64,  1 8 17 1
42,19.330642,8,0.600000, ,  1 13 82 128,  1 2 24 1
42,55.135648,9,0.600000, ,  1 15 112 256,  1 4 36 1
42,178.815831,10,0.600000, ,  1 17 146 512,  1 3 43 1
42,521.301578,11,0.600000, ,  1 19 184 880,  1 4 55 1
42,1281.479723,12,0.600000, ,  1 21 226 1332,  1 19 69 1
42,2795.414232,13,0.600000, ,  1 23 271 1874,  1 3 76 1
42,5490.512473,14,0.600000, ,  1 25 321 2516,  1 11 87 1
42,10016.704006,15,0.600000, ,  1 27 375 3266,  1 16 104 1
42,17160.834817,16,0.600000, ,  1 29 433 4132,  1 5 117 1
42,28314.771373,17,0.600000, ,  1 31 495 5122,  1 5 128 1
42,44906.125356,18,0.600000, ,  1 33 561 6244,  1 4 144 1
42,68854.310851,19,0.600000, ,  1 35 631 7505,  1 3 155 1
42,103283.126730,20,0.600000, ,  1 37 705 8915,  1 3 170 1


==> paper/results/PBVI_pruning_hyperplane/H4/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000027,0,-1.552000, ,  1 0 0 0,  1 1 1 1
42,0.903887,1,0.336487, ,  1 1 1 1,  1 1 1 1
42,3.310543,2,0.336487, ,  1 2 2 2,  1 2 2 1
42,10.329527,3,0.365908, ,  1 4 4 4,  1 4 4 1
42,34.917122,4,0.363413, ,  1 6 8 8,  1 6 8 1
42,175.087074,5,0.362219, ,  1 8 16 16,  1 8 16 2
42,889.163746,6,0.359619, ,  1 10 32 32,  1 9 32 3
42,4225.946609,7,0.363368, ,  1 12 56 64,  1 11 56 5
42,15012.431683,8,0.361788, ,  1 14 84 128,  1 13 84 7
42,48475.147458,9,0.359619, ,  1 16 116 256,  1 14 116 11
42,154432.278708,10,0.362044, ,  1 18 152 512,  1 17 152 20
42,392032.792233,11,0.360955, ,  1 20 192 896,  1 19 192 29


==> paper/results/PBVI_pruning_hyperplane/H5/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000102,0,-6.250000, ,  1 0 0 0 0,  1 1 1 1 1
42,0.798038,1,-1.056417, ,  1 1 1 1 1,  1 1 1 1 1
42,5.246282,2,-1.042703, ,  1 2 2 2 2,  1 2 2 2 2
42,34.860703,3,-0.983247, ,  1 4 4 4 4,  1 4 4 4 4
42,260.752381,4,-0.972785, ,  1 6 8 8 8,  1 6 8 8 5
42,6066.079078,5,-0.962873, ,  1 8 16 16 16,  1 8 16 16 10
42,34761.516595,6,-0.958782, ,  1 10 32 32 32,  1 10 32 32 21
42,147049.660504,7,-0.954860, ,  1 12 56 64 64,  1 12 56 64 34


==> paper/results/PBVI_pruning_hyperplane/H5/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000092,0,-3.333333, ,  1 0 0 0 0,  1 1 1 1 1
42,9.983143,1,-0.118603, ,  1 1 1 1 1,  1 1 1 1 1
42,381.388711,2,-0.063413, ,  1 2 2 2 2,  1 2 2 2 2
42,5149.158859,3,-0.055554, ,  1 4 4 4 4,  1 4 4 4 4
42,22653.573074,4,-0.055874, ,  1 6 8 8 8,  1 6 8 8 8


==> paper/results/PBVI_pruning_hyperplane/H5/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000032,0,0.000000, ,  1 0 0 0 0,  1 1 1 1 1
42,2.670649,1,0.101838, ,  1 1 1 1 1,  1 1 1 1 1
42,27.533529,2,0.111404, ,  1 2 2 2 2,  1 2 2 2 2
42,351.277356,3,0.117931, ,  1 4 4 4 4,  1 4 4 4 4
42,4734.730202,4,0.119010, ,  1 6 8 8 8,  1 6 8 8 8
42,120667.764642,5,0.119997, ,  1 8 16 16 16,  1 8 12 16 16


==> paper/results/PBVI_pruning_hyperplane/H5/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000058,0,-5.000000, ,  1 0 0 0 0,  1 1 1 1 1
42,0.017834,1,3.200000, ,  1 1 1 1 1,  1 1 1 1 1
42,0.052361,2,2.400000, ,  1 2 2 2 2,  1 2 2 2 1
42,0.174098,3,2.400000, ,  1 4 4 4 4,  1 4 2 3 1
42,0.706260,4,1.600000, ,  1 6 8 8 8,  1 1 3 5 1
42,4.025307,5,0.600000, ,  1 8 16 16 16,  1 8 4 10 1
42,18.180083,6,0.744918, ,  1 10 32 32 32,  1 10 5 12 1
42,94.149687,7,0.788778, ,  1 12 56 64 64,  1 12 9 23 1
42,362.913334,8,0.788778, ,  1 14 84 128 128,  1 14 9 36 1
42,1217.447682,9,0.800000, ,  1 16 116 256 256,  1 6 12 59 1
42,3817.289744,10,0.800000, ,  1 18 152 512 512,  1 18 16 100 1
42,10603.213714,11,0.744918, ,  1 20 192 896 1024,  1 20 14 154 1
42,26140.429360,12,0.800000, ,  1 22 236 1368 2048,  1 22 18 221 1
42,60517.824030,13,0.744918, ,  1 24 284 1936 4096,  1 24 23 299 1
42,141069.873071,14,0.800000, ,  1 26 336 2608 8192,  1 26 22 418 1


==> paper/results/PBVI_pruning_hyperplane/H5/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000092,0,-1.940000, ,  1 0 0 0 0,  1 1 1 1 1
42,1.566608,1,0.365072, ,  1 1 1 1 1,  1 1 1 1 1
42,7.471842,2,0.386205, ,  1 2 2 2 2,  1 2 2 2 1
42,41.826315,3,0.369159, ,  1 4 4 4 4,  1 4 4 4 2
42,288.349181,4,0.398961, ,  1 6 8 8 8,  1 6 8 8 4
42,1927.089005,5,0.410027, ,  1 8 16 16 16,  1 8 16 16 6
42,18750.732419,6,0.383589, ,  1 10 32 32 32,  1 10 32 32 8
42,86521.045574,7,0.404469, ,  1 12 56 64 64,  1 12 56 64 9
42,386813.192462,8,0.402744, ,  1 14 84 128 128,  1 14 84 128 12


==> paper/results/PBVI_pruning_hyperplane/H7/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000066,0,-8.750000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,2.284452,1,-1.479445, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,17.027321,2,-1.438506, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,465.796749,3,-1.419336, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 2
42,5697.679948,4,-1.380903, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 4
42,152197.781620,5,-1.381937, ,  1 8 16 16 16 16 16,  1 8 16 16 16 16 9


==> paper/results/PBVI_pruning_hyperplane/H7/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000080,0,-4.666666, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,28.306491,1,-0.132684, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,457.165456,2,-0.156242, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,12852.676500,3,-0.162428, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,108163.168030,4,-0.152476, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 6


==> paper/results/PBVI_pruning_hyperplane/H7/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000093,0,0.000000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,5.107651,1,0.125473, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,56.741467,2,0.135821, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,1183.363874,3,0.139009, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,12776.883323,4,0.137231, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 8


==> paper/results/PBVI_pruning_hyperplane/H7/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000087,0,-7.000000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,0.122563,1,1.600000, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,0.166722,2,3.600000, ,  1 2 2 2 2 2 2,  1 2 1 2 1 2 1
42,0.371531,3,2.000000, ,  1 4 4 4 4 4 4,  1 4 3 2 2 2 1
42,1.420778,4,2.000000, ,  1 6 8 8 8 8 8,  1 1 2 4 3 3 1
42,5.897473,5,1.222535, ,  1 8 16 16 16 16 16,  1 6 3 5 4 6 1
42,26.633118,6,1.200000, ,  1 10 32 32 32 32 32,  1 6 8 5 5 10 1
42,131.012979,7,1.157895, ,  1 12 56 64 64 64 64,  1 12 9 9 8 17 1
42,902.012954,8,1.200000, ,  1 14 84 128 128 128 128,  1 9 5 13 19 36 1
42,4705.249488,9,1.157895, ,  1 16 116 256 256 256 256,  1 16 11 11 17 54 1
42,31472.626252,10,1.157895, ,  1 17 150 512 512 512 512,  1 17 12 25 15 104 1


==> paper/results/PBVI_pruning_hyperplane/H7/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000091,0,-2.716000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,3.743870,1,0.383208, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,45.923091,2,0.441209, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 1
42,554.230045,3,0.490454, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 1
42,8879.395874,4,0.480533, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 2


==> paper/results/PBVI_pruning_hyperplane_point/H1/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000050, 0,-1.250000, ,1,1
42,0.002849, 1,-0.250000, ,1,1
42,0.005315, 2,-0.250000, ,1,1
42,0.007695, 3,-0.250000, ,1,1
42,0.009807, 4,-0.250000, ,1,1
42,0.010878, 5,-0.250000, ,1,1
42,0.011949, 6,-0.250000, ,1,1
42,0.013005, 7,-0.250000, ,1,1
42,0.014078, 8,-0.250000, ,1,1
42,0.015141, 9,-0.250000, ,1,1
42,0.016200,10,-0.250000, ,1,1
42,0.017048,11,-0.250000, ,1,1
42,0.017803,12,-0.250000, ,1,1
42,0.018562,13,-0.250000, ,1,1
42,0.019326,14,-0.250000, ,1,1
42,0.020076,15,-0.250000, ,1,1
42,0.020838,16,-0.250000, ,1,1
42,0.021584,17,-0.250000, ,1,1
42,0.022339,18,-0.250000, ,1,1
42,0.023084,19,-0.250000, ,1,1
42,0.023839,20,-0.250000, ,1,1


==> paper/results/PBVI_pruning_hyperplane_point/H1/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000038, 0,-0.666667, ,1,1
42,0.004132, 1, 0.000000, ,1,1
42,0.007293, 2, 0.000000, ,1,1
42,0.010361, 3, 0.000000, ,1,1
42,0.012625, 4, 0.000000, ,1,1
42,0.014498, 5, 0.000000, ,1,1
42,0.016378, 6, 0.000000, ,1,1
42,0.018258, 7, 0.000000, ,1,1
42,0.020147, 8, 0.000000, ,1,1
42,0.022053, 9, 0.000000, ,1,1
42,0.023939,10, 0.000000, ,1,1
42,0.025817,11, 0.000000, ,1,1
42,0.027672,12, 0.000000, ,1,1
42,0.029560,13, 0.000000, ,1,1
42,0.031454,14, 0.000000, ,1,1
42,0.033383,15, 0.000000, ,1,1
42,0.035273,16, 0.000000, ,1,1
42,0.037171,17, 0.000000, ,1,1
42,0.039075,18, 0.000000, ,1,1
42,0.041064,19, 0.000000, ,1,1
42,0.042995,20, 0.000000, ,1,1


==> paper/results/PBVI_pruning_hyperplane_point/H1/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000044, 0,0.000000, ,1,1
42,0.002132, 1,0.050000, ,1,1
42,0.003619, 2,0.050000, ,1,1
42,0.005139, 3,0.050000, ,1,1
42,0.006653, 4,0.050000, ,1,1
42,0.008158, 5,0.050000, ,1,1
42,0.009568, 6,0.050000, ,1,1
42,0.010305, 7,0.050000, ,1,1
42,0.011041, 8,0.050000, ,1,1
42,0.011778, 9,0.050000, ,1,1
42,0.012506,10,0.050000, ,1,1
42,0.013239,11,0.050000, ,1,1
42,0.013957,12,0.050000, ,1,1
42,0.014703,13,0.050000, ,1,1
42,0.015435,14,0.050000, ,1,1
42,0.016161,15,0.050000, ,1,1
42,0.016875,16,0.050000, ,1,1
42,0.017592,17,0.050000, ,1,1
42,0.018318,18,0.050000, ,1,1
42,0.019055,19,0.050000, ,1,1
42,0.019773,20,0.050000, ,1,1


==> paper/results/PBVI_pruning_hyperplane_point/H1/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000033, 0,-1.000000, ,1,1
42,0.001510, 1, 0.000000, ,1,1
42,0.002492, 2, 0.000000, ,1,1
42,0.003450, 3, 0.000000, ,1,1
42,0.004390, 4, 0.000000, ,1,1
42,0.005309, 5, 0.000000, ,1,1
42,0.005963, 6, 0.000000, ,1,1
42,0.006574, 7, 0.000000, ,1,1
42,0.007188, 8, 0.000000, ,1,1
42,0.007796, 9, 0.000000, ,1,1
42,0.008406,10, 0.000000, ,1,1
42,0.009012,11, 0.000000, ,1,1
42,0.009611,12, 0.000000, ,1,1
42,0.010222,13, 0.000000, ,1,1
42,0.010826,14, 0.000000, ,1,1
42,0.011453,15, 0.000000, ,1,1
42,0.012064,16, 0.000000, ,1,1
42,0.012650,17, 0.000000, ,1,1
42,0.013186,18, 0.000000, ,1,1
42,0.013711,19, 0.000000, ,1,1
42,0.014336,20, 0.000000, ,1,1


==> paper/results/PBVI_pruning_hyperplane_point/H1/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000044, 0,-0.388000, ,1,1
42,0.003028, 1, 0.200000, ,1,1
42,0.005232, 2, 0.200000, ,1,1
42,0.007264, 3, 0.200000, ,1,1
42,0.008391, 4, 0.200000, ,1,1
42,0.009528, 5, 0.200000, ,1,1
42,0.010647, 6, 0.200000, ,1,1
42,0.011760, 7, 0.200000, ,1,1
42,0.012870, 8, 0.200000, ,1,1
42,0.013975, 9, 0.200000, ,1,1
42,0.014977,10, 0.200000, ,1,1
42,0.015937,11, 0.200000, ,1,1
42,0.016884,12, 0.200000, ,1,1
42,0.017834,13, 0.200000, ,1,1
42,0.018787,14, 0.200000, ,1,1
42,0.019761,15, 0.200000, ,1,1
42,0.020725,16, 0.200000, ,1,1
42,0.021682,17, 0.200000, ,1,1
42,0.022631,18, 0.200000, ,1,1
42,0.023590,19, 0.200000, ,1,1
42,0.024541,20, 0.200000, ,1,1


==> paper/results/PBVI_pruning_hyperplane_point/H10/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000054,0,-12.500000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,2.990834,1,-2.207925, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,32.010206,2,-2.150143, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,663.289672,3,-1.991917, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4
42,15089.269473,4,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,5,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,6,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,7,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,8,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,9,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,10,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,11,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,12,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,13,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,14,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,15,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,16,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,17,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,18,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,19,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6
42,15089.269473,20,-1.973323, ,  1 6 8 8 8 8 8 8 8 6,  1 6 8 8 8 8 8 8 8 6


==> paper/results/PBVI_pruning_hyperplane_point/H10/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000046,0,-6.666666, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,54.228071,1,-0.236784, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,1153.444751,2,-0.242964, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,24221.828889,3,-0.196673, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4


==> paper/results/PBVI_pruning_hyperplane_point/H10/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000047,0,0.000000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,9.528614,1,0.174548, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,117.590334,2,0.168676, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,2215.875870,3,0.177153, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4
42,30548.638313,4,0.166444, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 8
42,30548.638313,5,0.166444, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 8


==> paper/results/PBVI_pruning_hyperplane_point/H10/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000033,0,-10.000000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,0.275572,1,3.800000, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,0.342328,2,5.800000, ,  1 2 1 2 1 2 1 1 1 1,  1 2 1 2 1 2 1 1 1 1
42,0.481287,3,2.861538, ,  1 4 2 3 1 1 2 1 1 1,  1 4 2 3 1 1 2 1 1 1
42,0.678905,4,4.200000, ,  1 6 1 2 2 1 2 1 1 1,  1 6 1 2 2 1 2 1 1 1
42,0.837574,5,2.600000, ,  1 7 1 3 1 1 2 1 1 1,  1 7 1 3 1 1 2 1 1 1
42,1.041828,6,1.800000, ,  1 9 2 1 2 1 1 2 1 1,  1 9 2 1 2 1 1 2 1 1
42,1.195051,7,2.600000, ,  1 11 1 1 3 1 1 2 1 1,  1 11 1 1 3 1 1 2 1 1
42,1.395623,8,3.400000, ,  1 1 1 1 4 2 1 2 2 1,  1 1 1 1 4 2 1 2 2 1
42,1.623396,9,3.400000, ,  1 2 1 2 2 1 1 2 2 1,  1 2 1 2 2 1 1 2 2 1
42,1.783210,10,4.200000, ,  1 4 2 3 1 1 2 1 1 1,  1 4 2 3 1 1 2 1 1 1
42,1.987041,11,2.600000, ,  1 3 3 3 1 1 1 1 2 1,  1 3 3 3 1 1 1 1 2 1
42,2.176185,12,2.600000, ,  1 4 4 1 2 1 1 1 1 1,  1 4 4 1 2 1 1 1 1 1
42,2.335135,13,2.466667, ,  1 6 3 1 2 1 1 1 1 1,  1 6 3 1 2 1 1 1 1 1
42,2.456937,14,4.200000, ,  1 8 2 1 1 1 1 1 1 1,  1 8 2 1 1 1 1 1 1 1
42,2.558955,15,2.466667, ,  1 10 1 1 1 2 2 1 1 1,  1 10 1 1 1 2 2 1 1 1
42,2.752408,16,1.800000, ,  1 5 2 1 2 1 2 2 1 1,  1 5 2 1 2 1 2 2 1 1
42,2.915280,17,2.600000, ,  1 7 1 1 1 2 2 1 1 1,  1 7 1 1 1 2 2 1 1 1
42,3.071268,18,2.600000, ,  1 9 1 1 1 2 2 1 2 1,  1 9 1 1 1 2 2 1 2 1
42,3.234176,19,1.800000, ,  1 11 1 1 2 3 1 1 2 1,  1 11 1 1 2 3 1 1 2 1
42,3.406534,20,4.200000, ,  1 1 1 1 1 3 1 2 1 1,  1 1 1 1 1 3 1 2 1 1


==> paper/results/PBVI_pruning_hyperplane_point/H10/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000051,0,-3.880000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,8.274565,1,0.518233, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,116.370339,2,0.543246, ,  1 2 2 2 2 2 2 2 2 1,  1 2 2 2 2 2 2 2 2 1
42,3062.987216,3,0.566847, ,  1 4 4 4 4 4 4 4 4 1,  1 4 4 4 4 4 4 4 4 1
42,54585.755985,4,0.587815, ,  1 6 8 8 8 8 8 8 8 1,  1 6 8 8 8 8 8 8 8 1


==> paper/results/PBVI_pruning_hyperplane_point/H2/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000022, 0,-2.500000, ,1 0,1 1
42,0.018430, 1,-0.400000, ,1 1,1 1
42,0.032097, 2,-0.400000, ,1 1,1 1
42,0.044805, 3,-0.400000, ,1 2,1 2
42,0.078452, 4,-0.400000, ,1 2,1 2
42,0.112603, 5,-0.400000, ,1 2,1 2
42,0.146318, 6,-0.400000, ,1 2,1 2
42,0.179988, 7,-0.400000, ,1 2,1 2
42,0.213683, 8,-0.400000, ,1 2,1 2
42,0.247550, 9,-0.400000, ,1 2,1 2
42,0.281124,10,-0.400000, ,1 2,1 2
42,0.314754,11,-0.400000, ,1 2,1 2
42,0.348408,12,-0.400000, ,1 2,1 2
42,0.382205,13,-0.400000, ,1 2,1 2
42,0.416507,14,-0.400000, ,1 3,1 3
42,0.466327,15,-0.400000, ,1 3,1 3
42,0.514802,16,-0.400000, ,1 3,1 3
42,0.563539,17,-0.400000, ,1 3,1 3
42,0.612331,18,-0.400000, ,1 3,1 3
42,0.660887,19,-0.400000, ,1 3,1 3
42,0.709947,20,-0.400000, ,1 3,1 3


==> paper/results/PBVI_pruning_hyperplane_point/H2/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42, 0.000023, 0,-1.333333, , 1 0, 1 1
42, 0.028016, 1,-0.029101, , 1 1, 1 1
42, 0.099177, 2,-0.000000, , 1 2, 1 2
42, 0.312507, 3,-0.000000, , 1 3, 1 3
42, 0.619208, 4,-0.000000, , 1 3, 1 3
42, 0.931299, 5,-0.028219, , 1 3, 1 3
42, 1.236103, 6,-0.000000, , 1 3, 1 3
42, 1.541732, 7,-0.000000, , 1 3, 1 3
42, 1.855733, 8,-0.011413, , 1 4, 1 4
42, 2.282113, 9,-0.011413, , 1 4, 1 4
42, 2.702578,10,-0.011413, , 1 4, 1 4
42, 3.062080,11,-0.011413, , 1 4, 1 4
42, 3.486732,12,-0.011413, , 1 5, 1 5
42, 4.040570,13,-0.011413, , 1 5, 1 5
42, 4.594409,14,-0.011413, , 1 5, 1 5
42, 5.159988,15,-0.011413, , 1 7, 1 7
42, 6.047127,16,-0.011413, , 1 9, 1 9
42, 7.207099,17,-0.011413, , 1 9, 1 9
42, 8.472460,18,-0.011413, , 1 9, 1 9
42, 9.740440,19,-0.011413, , 1 9, 1 9
42,11.017304,20,-0.011413, ,1 10,1 10


==> paper/results/PBVI_pruning_hyperplane_point/H2/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42, 0.000025, 0,0.000000, , 1 0, 1 1
42, 0.006733, 1,0.073609, , 1 1, 1 1
42, 0.020861, 2,0.073609, , 1 2, 1 2
42, 0.062139, 3,0.073609, , 1 4, 1 4
42, 0.144227, 4,0.079765, , 1 6, 1 6
42, 0.284158, 5,0.079772, , 1 8, 1 8
42, 0.490674, 6,0.079772, ,1 10,1 10
42, 0.740434, 7,0.079772, ,1 11,1 11
42, 1.076646, 8,0.079772, ,1 13,1 13
42, 1.509720, 9,0.079772, ,1 15,1 15
42, 2.065444,10,0.079917, ,1 17,1 17
42, 2.749336,11,0.079917, ,1 19,1 19
42, 3.564732,12,0.079946, ,1 21,1 21
42, 4.539171,13,0.079946, ,1 23,1 23
42, 5.684334,14,0.079946, ,1 25,1 25
42, 7.033497,15,0.079946, ,1 26,1 26
42, 8.457435,16,0.079946, ,1 28,1 28
42,10.089776,17,0.079946, ,1 30,1 30
42,11.951324,18,0.079946, ,1 32,1 32
42,14.033346,19,0.079946, ,1 34,1 34
42,16.363694,20,0.079946, ,1 36,1 36


==> paper/results/PBVI_pruning_hyperplane_point/H2/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000021, 0,-2.000000, ,1 0,1 1
42,0.001784, 1, 1.000000, ,1 1,1 1
42,0.003835, 2, 1.000000, ,1 1,1 1
42,0.005978, 3, 0.200000, ,1 1,1 1
42,0.008018, 4, 1.000000, ,1 1,1 1
42,0.010056, 5, 1.000000, ,1 1,1 1
42,0.012047, 6, 1.000000, ,1 1,1 1
42,0.014022, 7, 1.000000, ,1 1,1 1
42,0.015985, 8, 1.000000, ,1 1,1 1
42,0.017899, 9, 1.000000, ,1 1,1 1
42,0.019870,10, 1.000000, ,1 1,1 1
42,0.021841,11, 1.000000, ,1 1,1 1
42,0.023808,12, 1.000000, ,1 1,1 1
42,0.025765,13, 1.000000, ,1 1,1 1
42,0.027745,14, 1.000000, ,1 1,1 1
42,0.029707,15, 1.000000, ,1 1,1 1
42,0.031799,16, 0.200000, ,1 1,1 1
42,0.033908,17, 0.200000, ,1 1,1 1
42,0.035936,18, 1.000000, ,1 1,1 1
42,0.037906,19, 1.000000, ,1 1,1 1
42,0.039895,20, 1.000000, ,1 1,1 1


==> paper/results/PBVI_pruning_hyperplane_point/H2/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000022,0,-0.776000, ,1 0,1 1
42,0.005091, 1,0.258893, ,1 1,1 1
42,0.012881, 2,0.258893, ,1 1,1 1
42,0.020617, 3,0.258893, ,1 1,1 1
42,0.028398, 4,0.258893, ,1 1,1 1
42,0.036097, 5,0.258893, ,1 1,1 1
42,0.043800, 6,0.258893, ,1 1,1 1
42,0.051559, 7,0.258893, ,1 1,1 1
42,0.059367, 8,0.258893, ,1 1,1 1
42,0.067107, 9,0.258893, ,1 1,1 1
42,0.074784,10,0.258893, ,1 1,1 1
42,0.082507,11,0.258893, ,1 1,1 1
42,0.090226,12,0.258893, ,1 1,1 1
42,0.097952,13,0.258893, ,1 1,1 1
42,0.105712,14,0.258893, ,1 1,1 1
42,0.113467,15,0.258893, ,1 1,1 1
42,0.121223,16,0.258893, ,1 1,1 1
42,0.128992,17,0.258893, ,1 1,1 1
42,0.136757,18,0.258893, ,1 1,1 1
42,0.144536,19,0.258893, ,1 1,1 1
42,0.152362,20,0.258893, ,1 1,1 1


==> paper/results/PBVI_pruning_hyperplane_point/H3/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000094,0,-3.750000, ,  1 0 0,  1 1 1
42,0.088822,1,-0.607833, ,  1 1 1,  1 1 1
42,0.354050,2,-0.560000, ,  1 2 2,  1 2 2
42,1.536695,3,-0.560000, ,  1 4 4,  1 4 4
42,5.708522,4,-0.560000, ,  1 6 7,  1 6 7
42,18.647011,5,-0.560000, ,  1 8 13,  1 8 13
42,48.878993,6,-0.560000, ,  1 10 17,  1 10 17
42,104.238262,7,-0.560000, ,  1 12 23,  1 12 23
42,211.548611,8,-0.560000, ,  1 14 31,  1 14 31
42,378.332510,9,-0.560000, ,  1 16 36,  1 16 36
42,629.756817,10,-0.560000, ,  1 18 45,  1 18 45
42,971.967287,11,-0.560000, ,  1 20 52,  1 20 52
42,1397.013072,12,-0.560000, ,  1 22 54,  1 22 54
42,1943.869063,13,-0.560000, ,  1 24 62,  1 24 62
42,2627.530686,14,-0.560000, ,  1 26 68,  1 26 68
42,3473.711707,15,-0.560000, ,  1 28 74,  1 28 74
42,4515.464613,16,-0.560000, ,  1 30 81,  1 30 81
42,5751.737135,17,-0.560000, ,  1 32 85,  1 32 85
42,7231.243729,18,-0.560000, ,  1 34 93,  1 34 93
42,9061.672759,19,-0.560000, ,  1 36 105,  1 36 105
42,11292.378863,20,-0.560000, ,  1 38 116,  1 38 116


==> paper/results/PBVI_pruning_hyperplane_point/H3/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000098,0,-2.000000, ,  1 0 0,  1 1 1
42,1.045255,1,-0.094039, ,  1 1 1,  1 1 1
42,4.677066,2,-0.068762, ,  1 1 2,  1 1 2
42,15.760198,3,-0.023509, ,  1 2 4,  1 2 4
42,64.408125,4,-0.030746, ,  1 4 8,  1 4 8
42,257.522892,5,-0.024116, ,  1 6 16,  1 6 16
42,954.480773,6,-0.023114, ,  1 8 32,  1 8 32
42,2674.869113,7,-0.026112, ,  1 10 50,  1 10 50
42,7083.819656,8,-0.024077, ,  1 12 72,  1 12 72
42,15919.566221,9,-0.025417, ,  1 14 98,  1 14 98
42,30412.283438,10,-0.022379, ,  1 16 127,  1 16 127
42,46376.665942,11,-0.022859, ,  1 18 160,  1 18 160


==> paper/results/PBVI_pruning_hyperplane_point/H3/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000084,0,0.000000, ,  1 0 0,  1 1 1
42,0.689352,1,0.087223, ,  1 1 1,  1 1 1
42,1.435965,2,0.085862, ,  1 2 2,  1 2 2
42,5.190866,3,0.087203, ,  1 4 3,  1 4 3
42,19.318920,4,0.091305, ,  1 6 4,  1 6 4
42,43.080970,5,0.091305, ,  1 8 4,  1 8 4
42,95.084152,6,0.095681, ,  1 10 6,  1 10 6
42,206.736126,7,0.095701, ,  1 12 9,  1 12 9
42,465.978497,8,0.096770, ,  1 14 14,  1 14 14
42,1053.172602,9,0.096787, ,  1 16 22,  1 16 22
42,2050.653999,10,0.096781, ,  1 17 29,  1 17 29
42,3749.064001,11,0.096780, ,  1 19 39,  1 19 39
42,6698.418510,12,0.096780, ,  1 21 53,  1 21 53
42,15352.332169,13,0.094531, ,  1 13 80,  1 13 80
42,22640.532749,14,0.093790, ,  1 10 92,  1 10 92
42,28740.754558,15,0.096704, ,  1 12 105,  1 12 105
42,39294.411894,16,0.096833, ,  1 14 121,  1 14 121


==> paper/results/PBVI_pruning_hyperplane_point/H3/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000088,0,-3.000000, ,  1 0 0,  1 1 1
42,0.554474,1,0.000000, ,  1 1 1,  1 1 1
42,0.570248,2,0.000000, ,  1 2 1,  1 2 1
42,0.580928,3,2.573913, ,  1 4 1,  1 4 1
42,0.594935,4,2.573913, ,  1 6 1,  1 6 1
42,0.614067,5,2.573913, ,  1 8 1,  1 8 1
42,0.638540,6,2.573913, ,  1 10 1,  1 10 1
42,0.670157,7,0.461778, ,  1 12 1,  1 12 1
42,0.708523,8,0.262857, ,  1 14 1,  1 14 1
42,0.754765,9,0.262857, ,  1 16 1,  1 16 1
42,0.809878,10,0.262857, ,  1 18 1,  1 18 1
42,0.873198,11,0.262857, ,  1 20 1,  1 20 1
42,0.946696,12,0.262857, ,  1 22 1,  1 22 1
42,1.031861,13,0.421053, ,  1 24 1,  1 24 1
42,1.128479,14,0.372245, ,  1 26 1,  1 26 1
42,1.237487,15,0.372245, ,  1 28 1,  1 28 1
42,1.359127,16,0.372245, ,  1 30 1,  1 30 1
42,1.495019,17,0.372245, ,  1 32 1,  1 32 1
42,1.647387,18,0.372245, ,  1 34 1,  1 34 1
42,1.816097,19,0.372245, ,  1 36 1,  1 36 1
42,2.000574,20,0.372245, ,  1 38 1,  1 38 1


==> paper/results/PBVI_pruning_hyperplane_point/H3/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000091,0,-1.164000, ,  1 0 0,  1 1 1
42,0.433573,1,0.302789, ,  1 1 1,  1 1 1
42,1.102273,2,0.302789, ,  1 2 2,  1 2 2
42,3.301257,3,0.319335, ,  1 4 3,  1 4 3
42,7.862867,4,0.319487, ,  1 6 4,  1 6 4
42,15.532738,5,0.319487, ,  1 8 4,  1 8 4
42,23.806135,6,0.319487, ,  1 10 5,  1 10 5
42,36.821462,7,0.319487, ,  1 12 7,  1 12 7
42,62.077020,8,0.319487, ,  1 14 12,  1 14 12
42,126.792930,9,0.319487, ,  1 16 15,  1 16 15
42,227.774595,10,0.319487, ,  1 18 19,  1 18 19
42,391.222214,11,0.319487, ,  1 20 27,  1 20 27
42,705.529286,12,0.319487, ,  1 22 34,  1 22 34
42,1193.276619,13,0.319487, ,  1 24 39,  1 24 39
42,1843.175877,14,0.319487, ,  1 26 48,  1 26 48
42,2814.991422,15,0.319487, ,  1 28 56,  1 28 56
42,4121.694066,16,0.319487, ,  1 30 62,  1 30 62
42,5715.838249,17,0.318509, ,  1 32 69,  1 32 69
42,7618.171157,18,0.318509, ,  1 33 77,  1 33 77
42,9838.614164,19,0.318509, ,  1 35 80,  1 35 80
42,12290.975278,20,0.318509, ,  1 37 88,  1 37 88


==> paper/results/PBVI_pruning_hyperplane_point/H4/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000107,0,-5.000000, ,  1 0 0 0,  1 1 1 1
42,0.514527,1,-0.795308, ,  1 1 1 1,  1 1 1 1
42,2.534707,2,-0.811436, ,  1 2 2 2,  1 2 2 2
42,14.074786,3,-0.768209, ,  1 4 4 4,  1 4 4 4
42,92.977271,4,-0.764172, ,  1 6 8 8,  1 6 8 8
42,539.806702,5,-0.764166, ,  1 8 16 14,  1 8 16 14
42,3210.443354,6,-0.760992, ,  1 10 32 23,  1 10 32 23
42,14685.489808,7,-0.760835, ,  1 12 56 30,  1 12 56 30
42,42379.052291,8,-0.760969, ,  1 14 84 39,  1 14 84 39
42,105355.774434,9,-0.762569, ,  1 16 116 48,  1 16 116 48
42,232329.663103,10,-0.753727, ,  1 18 152 57,  1 18 152 57


==> paper/results/PBVI_pruning_hyperplane_point/H4/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000094,0,-2.666666, ,  1 0 0 0,  1 1 1 1
42,5.606144,1,-0.099378, ,  1 1 1 1,  1 1 1 1
42,35.798355,2,-0.081502, ,  1 1 2 2,  1 1 2 2
42,428.557061,3,-0.061573, ,  1 2 4 4,  1 2 4 4
42,3762.612350,4,-0.053771, ,  1 4 8 8,  1 4 8 8
42,20604.848051,5,-0.039782, ,  1 6 16 14,  1 6 16 14
42,106869.522554,6,-0.055463, ,  1 8 32 25,  1 8 32 25


==> paper/results/PBVI_pruning_hyperplane_point/H4/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000087,0,0.000000, ,  1 0 0 0,  1 1 1 1
42,1.331685,1,0.092117, ,  1 1 1 1,  1 1 1 1
42,10.641619,2,0.108962, ,  1 2 2 2,  1 2 2 2
42,124.202872,3,0.108320, ,  1 4 4 4,  1 4 4 4
42,1416.312605,4,0.098607, ,  1 5 8 8,  1 5 8 8
42,13248.213277,5,0.105536, ,  1 5 16 16,  1 5 16 16
42,84902.557604,6,0.103604, ,  1 6 30 32,  1 6 30 32


==> paper/results/PBVI_pruning_hyperplane_point/H4/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000052,0,-4.000000, ,  1 0 0 0,  1 1 1 1
42,0.010368,1,1.000000, ,  1 1 1 1,  1 1 1 1
42,0.030795,2,0.709259, ,  1 2 2 2,  1 2 2 2
42,0.084024,3,0.709259, ,  1 4 2 2,  1 4 2 2
42,0.155981,4,0.600000, ,  1 6 4 2,  1 6 4 2
42,0.338700,5,0.600000, ,  1 6 7 2,  1 6 7 2
42,0.697898,6,0.709259, ,  1 8 9 2,  1 8 9 2
42,1.345010,7,0.548463, ,  1 10 14 2,  1 10 14 2
42,2.744855,8,0.600000, ,  1 12 20 2,  1 12 20 2
42,5.538059,9,0.535045, ,  1 14 28 2,  1 14 28 2
42,10.328408,10,0.630956, ,  1 16 29 2,  1 16 29 2
42,15.828569,11,0.491200, ,  1 18 32 2,  1 18 32 2
42,22.714812,12,0.600000, ,  1 20 36 2,  1 20 36 2
42,31.544442,13,0.535045, ,  1 22 40 2,  1 22 40 2
42,42.975862,14,0.600000, ,  1 24 36 2,  1 24 36 2
42,53.801893,15,0.617614, ,  1 26 38 2,  1 26 38 2
42,66.176295,16,0.600000, ,  1 19 39 2,  1 19 39 2
42,76.702648,17,0.600000, ,  1 21 41 2,  1 21 41 2
42,88.491744,18,0.600000, ,  1 23 40 2,  1 23 40 2
42,100.809575,19,0.548463, ,  1 25 41 2,  1 25 41 2
42,114.336398,20,0.600000, ,  1 27 41 2,  1 27 41 2


==> paper/results/PBVI_pruning_hyperplane_point/H4/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000082,0,-1.552000, ,  1 0 0 0,  1 1 1 1
42,0.784441,1,0.336487, ,  1 1 1 1,  1 1 1 1
42,2.759325,2,0.336487, ,  1 2 2 1,  1 2 2 1
42,7.489327,3,0.365908, ,  1 4 4 1,  1 4 4 1
42,22.227974,4,0.357908, ,  1 6 8 1,  1 6 8 1
42,73.638908,5,0.366426, ,  1 8 16 1,  1 8 16 1
42,265.313484,6,0.354159, ,  1 10 32 1,  1 10 32 1
42,836.071009,7,0.364470, ,  1 12 56 1,  1 12 56 1
42,2109.497474,8,0.363045, ,  1 14 84 1,  1 14 84 1
42,4528.884014,9,0.371591, ,  1 16 116 1,  1 16 116 1
42,8663.453141,10,0.363644, ,  1 18 152 1,  1 18 152 1
42,15215.769877,11,0.359619, ,  1 20 192 1,  1 20 192 1
42,25088.655418,12,0.365678, ,  1 22 236 1,  1 22 236 1
42,39321.353530,13,0.359619, ,  1 24 284 1,  1 24 284 1
42,59086.951153,14,0.359619, ,  1 25 336 1,  1 25 336 1
42,85885.346144,15,0.359619, ,  1 27 390 1,  1 27 390 1
42,121261.399941,16,0.366293, ,  1 29 448 1,  1 29 448 1


==> paper/results/PBVI_pruning_hyperplane_point/H5/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000036,0,-6.250000, ,  1 0 0 0 0,  1 1 1 1 1
42,0.977544,1,-1.056417, ,  1 1 1 1 1,  1 1 1 1 1
42,5.759969,2,-1.042765, ,  1 2 2 2 2,  1 2 2 2 2
42,44.768290,3,-0.970212, ,  1 4 4 4 4,  1 4 4 4 4
42,247.731913,4,-0.976855, ,  1 6 8 8 5,  1 6 8 8 5
42,6930.650996,5,-0.962706, ,  1 8 16 16 7,  1 8 16 16 7
42,35002.587633,6,-0.957396, ,  1 10 32 32 9,  1 10 32 32 9
42,148438.243423,7,-0.960189, ,  1 12 56 64 11,  1 12 56 64 11


==> paper/results/PBVI_pruning_hyperplane_point/H5/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000039,0,-3.333333, ,  1 0 0 0 0,  1 1 1 1 1
42,10.442095,1,-0.129338, ,  1 1 1 1 1,  1 1 1 1 1
42,106.621739,2,-0.116940, ,  1 2 2 2 2,  1 2 2 2 2
42,5510.138846,3,-0.072412, ,  1 4 4 4 4,  1 4 4 4 4
42,26619.765007,4,-0.067613, ,  1 6 8 8 8,  1 6 8 8 8


==> paper/results/PBVI_pruning_hyperplane_point/H5/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000032,0,0.000000, ,  1 0 0 0 0,  1 1 1 1 1
42,2.587666,1,0.101838, ,  1 1 1 1 1,  1 1 1 1 1
42,24.650862,2,0.112906, ,  1 2 2 2 2,  1 2 2 2 2
42,299.269621,3,0.121412, ,  1 4 4 4 4,  1 4 4 4 4
42,4690.902879,4,0.119175, ,  1 6 8 8 8,  1 6 8 8 8
42,134185.509942,5,0.120834, ,  1 8 12 16 16,  1 8 12 16 16


==> paper/results/PBVI_pruning_hyperplane_point/H5/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000032,0,-5.000000, ,  1 0 0 0 0,  1 1 1 1 1
42,0.012033,1,3.200000, ,  1 1 1 1 1,  1 1 1 1 1
42,0.041670,2,2.400000, ,  1 2 1 2 1,  1 2 1 2 1
42,0.097612,3,0.800000, ,  1 4 1 3 1,  1 4 1 3 1
42,0.182093,4,0.800000, ,  1 6 1 4 1,  1 6 1 4 1
42,0.305776,5,1.662500, ,  1 6 2 4 1,  1 6 2 4 1
42,0.532472,6,0.800000, ,  1 8 2 5 1,  1 8 2 5 1
42,0.808078,7,0.800000, ,  1 5 3 5 1,  1 6 3 5 1
42,1.206608,8,0.800000, ,  1 7 1 5 1,  1 7 1 5 1
42,1.336604,9,0.800000, ,  1 8 1 4 1,  1 8 1 4 1
42,1.446550,10,2.600000, ,  1 1 1 3 1,  1 1 1 3 1
42,1.509976,11,0.498305, ,  1 2 2 3 1,  1 2 2 3 1
42,1.614262,12,0.671429, ,  1 4 2 3 1,  1 4 2 3 1
42,1.735207,13,0.800000, ,  1 6 1 3 1,  1 6 1 3 1
42,1.825451,14,0.769231, ,  1 8 1 4 1,  1 8 1 4 1
42,1.953118,15,0.800000, ,  1 10 1 5 1,  1 10 1 5 1
42,2.111813,16,1.104114, ,  1 12 1 7 1,  1 12 1 7 1
42,2.315419,17,1.178564, ,  1 14 1 8 1,  1 14 1 8 1
42,2.553997,18,1.178564, ,  1 16 1 8 1,  1 16 1 8 1
42,2.826108,19,0.800000, ,  1 18 1 9 1,  1 18 1 9 1
42,3.135385,20,0.800000, ,  1 20 1 9 1,  1 20 1 9 1


==> paper/results/PBVI_pruning_hyperplane_point/H5/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000031,0,-1.940000, ,  1 0 0 0 0,  1 1 1 1 1
42,1.770975,1,0.365072, ,  1 1 1 1 1,  1 1 1 1 1
42,7.950225,2,0.360186, ,  1 2 2 2 1,  1 2 2 2 1
42,38.220492,3,0.394382, ,  1 4 4 4 1,  1 4 4 4 1
42,248.625937,4,0.392171, ,  1 6 8 8 1,  1 6 8 8 1
42,1628.402333,5,0.400614, ,  1 8 16 16 1,  1 8 16 16 1
42,13010.817430,6,0.394977, ,  1 10 32 32 2,  1 10 32 32 2
42,72650.054278,7,0.405348, ,  1 12 56 64 2,  1 12 56 64 2


==> paper/results/PBVI_pruning_hyperplane_point/H7/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000035,0,-8.750000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,2.102043,1,-1.469879, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,16.010631,2,-1.435503, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,261.825694,3,-1.391911, ,  1 4 4 4 4 4 2,  1 4 4 4 4 4 2
42,4599.378541,4,-1.361106, ,  1 6 8 8 8 8 3,  1 6 8 8 8 8 3
42,135014.903807,5,-1.361834, ,  1 8 16 16 16 16 3,  1 8 16 16 16 16 3


==> paper/results/PBVI_pruning_hyperplane_point/H7/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000035,0,-4.666666, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,22.080509,1,-0.211071, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,423.520914,2,-0.120477, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,11918.295772,3,-0.165814, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,110685.376629,4,-0.140737, ,  1 6 8 8 8 8 6,  1 6 8 8 8 8 6


==> paper/results/PBVI_pruning_hyperplane_point/H7/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000034,0,0.000000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,5.245125,1,0.124335, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,58.804116,2,0.135211, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,986.070815,3,0.138774, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,13889.954845,4,0.137666, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 8


==> paper/results/PBVI_pruning_hyperplane_point/H7/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000119,0,-7.000000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,0.126479,1,3.600000, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,0.174372,2,3.600000, ,  1 2 1 2 1 2 1,  1 2 1 2 1 2 1
42,0.291270,3,3.600000, ,  1 4 1 3 1 3 1,  1 4 1 3 1 3 1
42,0.435355,4,1.200000, ,  1 2 2 2 1 3 1,  1 2 2 2 1 3 1
42,0.605661,5,1.200000, ,  1 4 1 3 1 3 1,  1 4 1 3 1 3 1
42,0.739084,6,2.000000, ,  1 6 1 4 1 4 1,  1 6 1 4 1 4 1
42,1.036937,7,1.192727, ,  1 8 1 3 2 6 1,  1 8 1 3 2 6 1
42,1.420975,8,1.192727, ,  1 10 1 3 1 7 1,  1 10 1 3 1 7 1
42,1.704569,9,1.200000, ,  1 12 1 5 1 6 1,  1 12 1 5 1 6 1
42,2.031145,10,1.200000, ,  1 13 1 6 1 6 1,  1 13 1 6 1 6 1
42,2.328332,11,1.200000, ,  1 15 1 4 1 6 1,  1 15 1 4 1 6 1
42,2.617688,12,1.200000, ,  1 16 1 4 1 8 1,  1 16 1 4 1 8 1
42,2.971874,13,1.200000, ,  1 8 2 4 1 8 1,  1 8 2 4 1 8 1
42,3.384919,14,1.200000, ,  1 2 2 2 2 9 1,  1 2 2 2 2 9 1
42,3.893687,15,1.200000, ,  1 4 1 3 2 9 1,  1 4 1 3 2 9 1
42,4.439090,16,2.000000, ,  1 1 1 2 2 9 1,  1 1 1 2 2 9 1
42,4.917659,17,1.200000, ,  1 2 1 2 1 9 1,  1 2 1 2 1 9 1
42,5.160149,18,2.800000, ,  1 1 1 1 2 8 1,  1 1 1 1 2 8 1
42,5.572458,19,1.200000, ,  1 2 1 1 2 8 1,  1 2 1 1 2 8 1
42,5.988460,20,1.200000, ,  1 4 1 2 3 8 1,  1 4 1 2 3 8 1


==> paper/results/PBVI_pruning_hyperplane_point/H7/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000030,0,-2.716000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,3.598866,1,0.393109, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,45.121596,2,0.459810, ,  1 2 2 2 2 2 1,  1 2 2 2 2 2 1
42,441.014456,3,0.480252, ,  1 4 4 4 4 4 1,  1 4 4 4 4 4 1
42,14478.139458,4,0.474842, ,  1 6 8 8 8 8 1,  1 6 8 8 8 8 1


==> paper/results/PBVI_without_pruning/H1/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000024,0,-1.250000, ,  1,  1
42,0.015532,1,-0.250000, ,  1,  2
42,0.016823,2,-0.250000, ,  1,  2
42,0.017986,3,-0.250000, ,  1,  2
42,0.019063,4,-0.250000, ,  1,  2
42,0.020237,5,-0.250000, ,  1,  2
42,0.021190,6,-0.250000, ,  1,  2
42,0.022173,7,-0.250000, ,  1,  2
42,0.023098,8,-0.250000, ,  1,  2
42,0.023987,9,-0.250000, ,  1,  2
42,0.024884,10,-0.250000, ,  1,  2
42,0.025921,11,-0.250000, ,  1,  2
42,0.026990,12,-0.250000, ,  1,  2
42,0.027979,13,-0.250000, ,  1,  2
42,0.028970,14,-0.250000, ,  1,  2
42,0.029974,15,-0.250000, ,  1,  2
42,0.031013,16,-0.250000, ,  1,  2
42,0.031911,17,-0.250000, ,  1,  2
42,0.032845,18,-0.250000, ,  1,  2
42,0.033718,19,-0.250000, ,  1,  2
42,0.034808,20,-0.250000, ,  1,  2


==> paper/results/PBVI_without_pruning/H1/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000045,0,-0.666667, ,  1,  1
42,0.004826,1,0.000000, ,  1,  2
42,0.007560,2,0.000000, ,  1,  2
42,0.010094,3,0.000000, ,  1,  2
42,0.012385,4,0.000000, ,  1,  2
42,0.014790,5,0.000000, ,  1,  2
42,0.017256,6,0.000000, ,  1,  2
42,0.019659,7,0.000000, ,  1,  2
42,0.022091,8,0.000000, ,  1,  2
42,0.024484,9,0.000000, ,  1,  2
42,0.026828,10,0.000000, ,  1,  2
42,0.029123,11,0.000000, ,  1,  2
42,0.031510,12,0.000000, ,  1,  2
42,0.033736,13,0.000000, ,  1,  2
42,0.035889,14,0.000000, ,  1,  2
42,0.038186,15,0.000000, ,  1,  2
42,0.040556,16,0.000000, ,  1,  2
42,0.042922,17,0.000000, ,  1,  2
42,0.045286,18,0.000000, ,  1,  2
42,0.047581,19,0.000000, ,  1,  2
42,0.049907,20,0.000000, ,  1,  2


==> paper/results/PBVI_without_pruning/H1/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000034,0,0.000000, ,  1,  1
42,0.003113,1,0.050000, ,  1,  2
42,0.004154,2,0.050000, ,  1,  2
42,0.005084,3,0.050000, ,  1,  2
42,0.005948,4,0.050000, ,  1,  2
42,0.006809,5,0.050000, ,  1,  2
42,0.007626,6,0.050000, ,  1,  2
42,0.008429,7,0.050000, ,  1,  2
42,0.009212,8,0.050000, ,  1,  2
42,0.010021,9,0.050000, ,  1,  2
42,0.010859,10,0.050000, ,  1,  2
42,0.011692,11,0.050000, ,  1,  2
42,0.012506,12,0.050000, ,  1,  2
42,0.013346,13,0.050000, ,  1,  2
42,0.014210,14,0.050000, ,  1,  2
42,0.015113,15,0.050000, ,  1,  2
42,0.015940,16,0.050000, ,  1,  2
42,0.016787,17,0.050000, ,  1,  2
42,0.017712,18,0.050000, ,  1,  2
42,0.018655,19,0.050000, ,  1,  2
42,0.019472,20,0.050000, ,  1,  2


==> paper/results/PBVI_without_pruning/H1/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000019,0,-1.000000, ,  1,  1
42,0.072698,1,0.000000, ,  1,  2
42,0.073409,2,0.000000, ,  1,  2
42,0.074099,3,0.000000, ,  1,  2
42,0.074764,4,0.000000, ,  1,  2
42,0.075388,5,0.000000, ,  1,  2
42,0.076001,6,0.000000, ,  1,  2
42,0.076606,7,0.000000, ,  1,  2
42,0.077194,8,0.000000, ,  1,  2
42,0.077809,9,0.000000, ,  1,  2
42,0.078425,10,0.000000, ,  1,  2
42,0.079024,11,0.000000, ,  1,  2
42,0.079639,12,0.000000, ,  1,  2
42,0.080228,13,0.000000, ,  1,  2
42,0.080839,14,0.000000, ,  1,  2
42,0.081450,15,0.000000, ,  1,  2
42,0.082048,16,0.000000, ,  1,  2
42,0.082673,17,0.000000, ,  1,  2
42,0.083269,18,0.000000, ,  1,  2
42,0.083886,19,0.000000, ,  1,  2
42,0.084503,20,0.000000, ,  1,  2


==> paper/results/PBVI_without_pruning/H1/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000032,0,-0.388000, ,  1,  1
42,0.072062,1,0.200000, ,  1,  2
42,0.073385,2,0.200000, ,  1,  2
42,0.074509,3,0.200000, ,  1,  2
42,0.075585,4,0.200000, ,  1,  2
42,0.076644,5,0.200000, ,  1,  2
42,0.077706,6,0.200000, ,  1,  2
42,0.078757,7,0.200000, ,  1,  2
42,0.079817,8,0.200000, ,  1,  2
42,0.080874,9,0.200000, ,  1,  2
42,0.081928,10,0.200000, ,  1,  2
42,0.082985,11,0.200000, ,  1,  2
42,0.084053,12,0.200000, ,  1,  2
42,0.085106,13,0.200000, ,  1,  2
42,0.086157,14,0.200000, ,  1,  2
42,0.087203,15,0.200000, ,  1,  2
42,0.088257,16,0.200000, ,  1,  2
42,0.089307,17,0.200000, ,  1,  2
42,0.090355,18,0.200000, ,  1,  2
42,0.091416,19,0.200000, ,  1,  2
42,0.092475,20,0.200000, ,  1,  2


==> paper/results/PBVI_without_pruning/H10/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000047,0,-12.500000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,2.896489,1,-2.097864, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,31.590077,2,-2.086368, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,582.367700,3,-2.012958, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4
42,10806.679985,4,-1.984901, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 8
42,355690.279397,5,-1.980881, ,  1 8 16 16 16 16 16 16 16 16,  1 8 16 16 16 16 16 16 16 16


==> paper/results/PBVI_without_pruning/H10/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000102,0,-6.666666, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,43.765349,1,-0.275047, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,1099.118532,2,-0.249998, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,18360.212693,3,-0.229857, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4


==> paper/results/PBVI_without_pruning/H10/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000114,0,0.000000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,4.239175,1,0.171681, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,74.267307,2,0.166254, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,1319.473271,3,0.175188, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4
42,21595.337720,4,0.172852, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 8
42,491511.194021,5,0.169168, ,  1 8 16 16 16 16 16 16 16 16,  1 8 16 16 16 16 16 16 16 16


==> paper/results/PBVI_without_pruning/H10/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000038,0,-10.000000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,0.034432,1,7.600000, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,0.133428,2,2.627907, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,0.837117,3,2.600000, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4
42,3.938235,4,1.747826, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 8
42,25.596226,5,1.800000, ,  1 8 16 16 16 16 16 16 16 16,  1 8 16 16 16 16 16 16 16 16
42,164.757220,6,1.747826, ,  1 10 32 32 32 32 32 32 32 32,  1 10 32 32 32 32 32 32 32 32
42,1389.033903,7,1.800000, ,  1 12 56 64 64 64 64 64 64 64,  1 12 56 64 64 64 64 64 64 64
42,13571.899711,8,1.813680, ,  1 14 84 128 128 128 128 128 128 128,  1 14 84 128 128 128 128 128 128 128
42,114760.134255,9,1.748185, ,  1 16 116 256 256 256 256 256 256 256,  1 16 116 256 256 256 256 256 256 256


==> paper/results/PBVI_without_pruning/H10/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000038,0,-3.880000, ,  1 0 0 0 0 0 0 0 0 0,  1 1 1 1 1 1 1 1 1 1
42,6.679307,1,0.527045, ,  1 1 1 1 1 1 1 1 1 1,  1 1 1 1 1 1 1 1 1 1
42,92.039781,2,0.628775, ,  1 2 2 2 2 2 2 2 2 2,  1 2 2 2 2 2 2 2 2 2
42,2551.021014,3,0.597497, ,  1 4 4 4 4 4 4 4 4 4,  1 4 4 4 4 4 4 4 4 4
42,43168.068528,4,0.590874, ,  1 6 8 8 8 8 8 8 8 8,  1 6 8 8 8 8 8 8 8 8


==> paper/results/PBVI_without_pruning/H2/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000033,0,-2.500000, ,  1 0,  1 1
42,0.021830,1,-0.400000, ,  1 1,  2 2
42,0.037574,2,-0.400000, ,  1 2,  2 3
42,0.078759,3,-0.400000, ,  1 4,  2 5
42,0.150919,4,-0.400000, ,  1 6,  2 7
42,0.268639,5,-0.400000, ,  1 8,  2 9
42,0.466730,6,-0.400000, ,  1 10,  2 11
42,0.693085,7,-0.400000, ,  1 12,  2 13
42,1.001250,8,-0.400000, ,  1 14,  2 15
42,1.378321,9,-0.400000, ,  1 16,  2 17
42,1.851352,10,-0.400000, ,  1 18,  2 19
42,2.439017,11,-0.400000, ,  1 20,  2 21
42,3.130482,12,-0.400000, ,  1 22,  2 23
42,3.946674,13,-0.400000, ,  1 24,  2 25
42,4.891624,14,-0.400000, ,  1 26,  2 27
42,5.973050,15,-0.400000, ,  1 28,  2 29
42,7.212925,16,-0.400000, ,  1 30,  2 31
42,8.615427,17,-0.400000, ,  1 32,  2 33
42,10.162801,18,-0.400000, ,  1 34,  2 35
42,11.902147,19,-0.400000, ,  1 36,  2 37
42,13.833034,20,-0.400000, ,  1 38,  2 39


==> paper/results/PBVI_without_pruning/H2/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000062,0,-1.333333, ,  1 0,  1 1
42,0.061337,1,-0.029101, ,  1 1,  2 2
42,0.178319,2,-0.000000, ,  1 2,  2 3
42,0.524076,3,-0.000000, ,  1 4,  2 5
42,1.227218,4,-0.026995, ,  1 6,  2 7
42,2.402978,5,-0.015060, ,  1 8,  2 9
42,4.161878,6,-0.015060, ,  1 10,  2 11
42,6.638551,7,-0.015060, ,  1 12,  2 13
42,9.937931,8,-0.015060, ,  1 14,  2 15
42,14.187045,9,-0.015060, ,  1 16,  2 17
42,19.506611,10,-0.015060, ,  1 18,  2 19
42,26.002142,11,-0.015060, ,  1 20,  2 21
42,33.734546,12,-0.015060, ,  1 22,  2 23
42,42.905547,13,-0.015060, ,  1 24,  2 25
42,53.607721,14,-0.015060, ,  1 26,  2 27
42,65.980080,15,-0.015060, ,  1 28,  2 29
42,80.130318,16,-0.015060, ,  1 30,  2 31
42,96.206035,17,-0.015060, ,  1 32,  2 33
42,114.208832,18,-0.015060, ,  1 34,  2 35
42,134.337719,19,-0.015060, ,  1 36,  2 37
42,156.766370,20,-0.015060, ,  1 38,  2 39


==> paper/results/PBVI_without_pruning/H2/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000064,0,0.000000, ,  1 0,  1 1
42,0.011568,1,0.073609, ,  1 1,  2 2
42,0.033219,2,0.073609, ,  1 2,  2 3
42,0.096171,3,0.073609, ,  1 4,  2 5
42,0.218706,4,0.077946, ,  1 6,  2 7
42,0.422200,5,0.077946, ,  1 8,  2 9
42,0.729288,6,0.077946, ,  1 10,  2 11
42,1.092521,7,0.077946, ,  1 11,  2 12
42,1.589748,8,0.077946, ,  1 13,  2 14
42,2.237883,9,0.077946, ,  1 15,  2 16
42,3.052394,10,0.077946, ,  1 17,  2 18
42,4.064905,11,0.077946, ,  1 19,  2 20
42,5.286297,12,0.077946, ,  1 21,  2 22
42,6.739450,13,0.077946, ,  1 23,  2 24
42,8.447492,14,0.077946, ,  1 25,  2 26
42,10.437580,15,0.077946, ,  1 27,  2 28
42,12.725786,16,0.077946, ,  1 29,  2 30
42,15.323487,17,0.077946, ,  1 31,  2 32
42,18.302396,18,0.077946, ,  1 33,  2 34
42,21.485192,19,0.077946, ,  1 34,  2 35
42,24.872015,20,0.077946, ,  1 35,  2 36


==> paper/results/PBVI_without_pruning/H2/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000022,0,-2.000000, ,  1 0,  1 1
42,0.010855,1,1.000000, ,  1 1,  2 2
42,0.013662,2,1.000000, ,  1 2,  2 3
42,0.019227,3,1.000000, ,  1 4,  2 5
42,0.066256,4,0.200000, ,  1 6,  2 7
42,0.080915,5,0.200000, ,  1 8,  2 9
42,0.100963,6,0.200000, ,  1 10,  2 11
42,0.124022,7,0.200000, ,  1 11,  2 12
42,0.153695,8,0.200000, ,  1 13,  2 14
42,0.190911,9,0.200000, ,  1 15,  2 16
42,0.237370,10,0.200000, ,  1 17,  2 18
42,0.293112,11,0.200000, ,  1 19,  2 20
42,0.359117,12,0.200000, ,  1 21,  2 22
42,0.435856,13,0.200000, ,  1 23,  2 24
42,0.524651,14,0.200000, ,  1 25,  2 26
42,0.625663,15,0.200000, ,  1 27,  2 28
42,0.740381,16,0.200000, ,  1 29,  2 30
42,0.869565,17,0.200000, ,  1 31,  2 32
42,1.013590,18,0.200000, ,  1 33,  2 34
42,1.165301,19,0.200000, ,  1 34,  2 35
42,1.324816,20,0.200000, ,  1 35,  2 36


==> paper/results/PBVI_without_pruning/H2/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000021,0,-0.776000, ,  1 0,  1 1
42,0.046707,1,0.258893, ,  1 1,  2 2
42,0.077724,2,0.258893, ,  1 2,  2 3
42,0.187648,3,0.258893, ,  1 4,  2 5
42,0.363762,4,0.258893, ,  1 6,  2 7
42,0.656498,5,0.258893, ,  1 8,  2 9
42,1.093287,6,0.258893, ,  1 10,  2 11
42,1.704967,7,0.258893, ,  1 12,  2 13
42,2.520240,8,0.258893, ,  1 14,  2 15
42,3.564640,9,0.258893, ,  1 16,  2 17
42,4.867857,10,0.258893, ,  1 18,  2 19
42,6.465491,11,0.258893, ,  1 20,  2 21
42,8.380171,12,0.258893, ,  1 22,  2 23
42,10.639922,13,0.258893, ,  1 24,  2 25
42,13.273499,14,0.258893, ,  1 26,  2 27
42,16.312365,15,0.258893, ,  1 28,  2 29
42,19.790498,16,0.258893, ,  1 30,  2 31
42,23.669669,17,0.258893, ,  1 32,  2 33
42,28.033177,18,0.258893, ,  1 34,  2 35
42,32.977561,19,0.258893, ,  1 36,  2 37
42,38.477131,20,0.258893, ,  1 38,  2 39


==> paper/results/PBVI_without_pruning/H3/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000055,0,-3.750000, ,  1 0 0,  1 1 1
42,0.145928,1,-0.602515, ,  1 1 1,  2 2 2
42,0.363603,2,-0.560000, ,  1 2 2,  2 3 3
42,1.339519,3,-0.560000, ,  1 4 4,  2 5 5
42,5.023544,4,-0.560000, ,  1 6 8,  2 7 9
42,17.461764,5,-0.560000, ,  1 8 16,  2 9 17
42,57.567121,6,-0.560000, ,  1 10 32,  2 11 33
42,164.054742,7,-0.560000, ,  1 12 56,  2 13 57
42,386.465279,8,-0.560000, ,  1 14 84,  2 15 85
42,791.100581,9,-0.560000, ,  1 16 116,  2 17 117
42,1466.690186,10,-0.560000, ,  1 18 152,  2 19 153
42,2452.090100,11,-0.560000, ,  1 19 190,  2 20 191
42,3914.059205,12,-0.560000, ,  1 21 232,  2 22 233
42,5999.334603,13,-0.560000, ,  1 23 278,  2 24 279
42,8928.503721,14,-0.560000, ,  1 25 328,  2 26 329
42,12897.289088,15,-0.560000, ,  1 27 382,  2 28 383
42,17885.204173,16,-0.560000, ,  1 28 438,  2 29 439
42,24365.818166,17,-0.560000, ,  1 30 498,  2 31 499
42,32703.962830,18,-0.560000, ,  1 32 562,  2 33 563
42,43116.045358,19,-0.560000, ,  1 34 630,  2 35 631
42,56253.921051,20,-0.560000, ,  1 36 702,  2 37 703


==> paper/results/PBVI_without_pruning/H3/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000027,0,-2.000000, ,  1 0 0,  1 1 1
42,1.049140,1,-0.097844, ,  1 1 1,  2 2 2
42,4.250852,2,-0.039695, ,  1 2 2,  2 3 3
42,16.611525,3,-0.028904, ,  1 4 4,  2 5 5
42,63.569440,4,-0.043991, ,  1 6 8,  2 7 9
42,229.539419,5,-0.038758, ,  1 8 16,  2 9 17
42,815.982583,6,-0.034500, ,  1 10 32,  2 11 33
42,2549.289238,7,-0.024312, ,  1 12 56,  2 13 57
42,6021.997585,8,-0.023150, ,  1 14 84,  2 15 85
42,12535.890844,9,-0.032641, ,  1 16 116,  2 17 117
42,23512.716659,10,-0.033106, ,  1 18 152,  2 19 153
42,40590.036933,11,-0.026039, ,  1 20 192,  2 21 193
42,66869.768636,12,-0.032570, ,  1 22 236,  2 23 237
42,105521.591380,13,-0.032913, ,  1 24 284,  2 25 285
42,159369.868506,14,-0.032117, ,  1 26 336,  2 27 337
42,233212.005998,15,-0.034165, ,  1 28 392,  2 29 393
42,329384.599038,16,-0.034427, ,  1 30 452,  2 31 453
42,452901.085508,17,-0.032873, ,  1 32 516,  2 33 517


==> paper/results/PBVI_without_pruning/H3/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000021,0,0.000000, ,  1 0 0,  1 1 1
42,0.160902,1,0.084978, ,  1 1 1,  2 2 2
42,0.605966,2,0.094341, ,  1 2 2,  2 3 3
42,2.339054,3,0.096962, ,  1 4 4,  2 5 5
42,8.906710,4,0.096799, ,  1 6 8,  2 7 9
42,31.999088,5,0.096806, ,  1 8 16,  2 9 17
42,112.468943,6,0.096820, ,  1 10 32,  2 11 33
42,341.331354,7,0.096820, ,  1 12 56,  2 13 57
42,803.190844,8,0.096820, ,  1 13 82,  2 14 83
42,1651.396019,9,0.096820, ,  1 15 112,  2 16 113
42,3050.526578,10,0.096820, ,  1 17 146,  2 18 147
42,5219.803683,11,0.096820, ,  1 19 184,  2 20 185
42,8484.029283,12,0.096820, ,  1 21 226,  2 22 227
42,13204.733565,13,0.096820, ,  1 23 272,  2 24 273
42,19821.713434,14,0.096820, ,  1 25 322,  2 26 323
42,28590.753910,15,0.096840, ,  1 26 374,  2 27 375
42,39838.685612,16,0.096840, ,  1 28 430,  2 29 431
42,54933.301299,17,0.096840, ,  1 30 490,  2 31 491
42,74377.138374,18,0.096840, ,  1 32 554,  2 33 555
42,98881.856392,19,0.096840, ,  1 34 622,  2 35 623
42,129512.853804,20,0.096840, ,  1 36 694,  2 37 695


==> paper/results/PBVI_without_pruning/H3/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000039,0,-3.000000, ,  1 0 0,  1 1 1
42,0.017971,1,2.000000, ,  1 1 1,  2 2 2
42,0.026597,2,2.000000, ,  1 2 2,  2 3 3
42,0.060682,3,1.200000, ,  1 4 4,  2 5 5
42,0.163986,4,0.256744, ,  1 6 8,  2 7 9
42,0.499801,5,0.400000, ,  1 8 16,  2 9 17
42,1.478012,6,0.400000, ,  1 10 32,  2 11 33
42,3.995081,7,0.382022, ,  1 12 56,  2 13 57
42,9.238275,8,0.382022, ,  1 14 84,  2 15 85
42,18.812146,9,0.382022, ,  1 16 116,  2 17 117
42,34.722872,10,0.382022, ,  1 18 152,  2 19 153
42,59.870743,11,0.389764, ,  1 20 192,  2 21 193
42,97.684827,12,0.389764, ,  1 22 236,  2 23 237
42,150.632669,13,0.389764, ,  1 23 282,  2 24 283
42,223.580276,14,0.397975, ,  1 25 332,  2 26 333
42,320.202056,15,0.397975, ,  1 26 384,  2 27 385
42,448.309876,16,0.397975, ,  1 28 440,  2 29 441
42,614.931012,17,0.397975, ,  1 30 500,  2 31 501
42,826.926359,18,0.397975, ,  1 32 564,  2 33 565
42,1095.977841,19,0.400000, ,  1 34 632,  2 35 633
42,1430.127347,20,0.400000, ,  1 36 704,  2 37 705


==> paper/results/PBVI_without_pruning/H3/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000026,0,-1.164000, ,  1 0 0,  1 1 1
42,0.291405,1,0.261139, ,  1 1 1,  2 2 2
42,1.093640,2,0.283130, ,  1 2 2,  2 3 3
42,3.856675,3,0.338471, ,  1 4 4,  2 5 5
42,13.401378,4,0.289491, ,  1 6 8,  2 7 9
42,47.371012,5,0.357546, ,  1 8 16,  2 9 17
42,168.359103,6,0.313095, ,  1 10 32,  2 11 33
42,517.889737,7,0.311787, ,  1 12 56,  2 13 57
42,1279.039304,8,0.315658, ,  1 14 84,  2 15 85
42,2703.531537,9,0.318387, ,  1 16 116,  2 17 117
42,5112.891170,10,0.315658, ,  1 18 152,  2 19 153
42,8879.577182,11,0.315658, ,  1 20 192,  2 21 193
42,14527.777895,12,0.315658, ,  1 22 236,  2 23 237
42,22727.293175,13,0.334549, ,  1 24 284,  2 25 285
42,34065.577449,14,0.315658, ,  1 26 336,  2 27 337
42,49585.843147,15,0.315658, ,  1 28 392,  2 29 393
42,70212.141094,16,0.334549, ,  1 30 452,  2 31 453
42,96783.314025,17,0.315658, ,  1 32 516,  2 33 517
42,130251.551663,18,0.323118, ,  1 34 584,  2 35 585
42,172193.281715,19,0.324125, ,  1 36 656,  2 37 657
42,224017.888516,20,0.325103, ,  1 38 732,  2 39 733


==> paper/results/PBVI_without_pruning/H4/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000085,0,-5.000000, ,  1 0 0 0,  1 1 1 1
42,0.957730,1,-0.816104, ,  1 1 1 1,  1 1 1 1
42,3.205128,2,-0.769771, ,  1 2 2 2,  1 2 2 2
42,16.281623,3,-0.789680, ,  1 4 4 4,  1 4 4 4
42,94.423301,4,-0.743355, ,  1 6 8 8,  1 6 8 8
42,585.858172,5,-0.758007, ,  1 8 16 16,  1 8 16 16
42,3966.768319,6,-0.753586, ,  1 10 32 32,  1 10 32 32
42,25162.217791,7,-0.753157, ,  1 12 56 64,  1 12 56 64
42,112922.003245,8,-0.753432, ,  1 14 84 128,  1 14 84 128
42,456931.419631,9,-0.753410, ,  1 16 116 256,  1 16 116 256


==> paper/results/PBVI_without_pruning/H4/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000085,0,-2.666666, ,  1 0 0 0,  1 1 1 1
42,4.506249,1,-0.088410, ,  1 1 1 1,  1 1 1 1
42,27.337945,2,-0.092861, ,  1 2 2 2,  1 2 2 2
42,190.045794,3,-0.076308, ,  1 4 4 4,  1 4 4 4
42,3314.917713,4,-0.060474, ,  1 6 8 8,  1 6 8 8
42,21658.539141,5,-0.067108, ,  1 8 16 16,  1 8 16 16
42,114963.625074,6,-0.056822, ,  1 10 32 32,  1 10 32 32
42,542051.771542,7,-0.055724, ,  1 12 56 64,  1 12 56 64


==> paper/results/PBVI_without_pruning/H4/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000081,0,0.000000, ,  1 0 0 0,  1 1 1 1
42,1.036278,1,0.095065, ,  1 1 1 1,  1 1 1 1
42,3.903016,2,0.106288, ,  1 2 2 2,  1 2 2 2
42,20.813104,3,0.106128, ,  1 4 4 4,  1 4 4 4
42,145.000841,4,0.109152, ,  1 6 8 8,  1 6 8 8
42,959.770340,5,0.110567, ,  1 8 16 16,  1 8 16 16
42,18689.846303,6,0.109869, ,  1 10 32 32,  1 10 32 32
42,94003.297276,7,0.110415, ,  1 12 56 64,  1 12 56 64
42,342032.180758,8,0.110682, ,  1 14 84 128,  1 14 84 128


==> paper/results/PBVI_without_pruning/H4/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000085,0,-4.000000, ,  1 0 0 0,  1 1 1 1
42,0.013556,1,3.000000, ,  1 1 1 1,  1 1 1 1
42,0.034381,2,0.627907, ,  1 2 2 2,  1 2 2 2
42,0.121538,3,0.600000, ,  1 4 4 4,  1 4 4 4
42,0.553185,4,0.600000, ,  1 6 8 8,  1 6 8 8
42,3.074696,5,0.600000, ,  1 8 16 16,  1 8 16 16
42,19.221633,6,0.600000, ,  1 10 32 32,  1 10 32 32
42,109.986505,7,0.600000, ,  1 12 56 64,  1 12 56 64
42,498.298734,8,0.600000, ,  1 14 84 128,  1 14 84 128
42,1978.009334,9,0.600000, ,  1 16 116 256,  1 16 116 256
42,7059.375183,10,0.600000, ,  1 18 152 512,  1 18 152 512
42,21869.113765,11,0.600000, ,  1 20 192 896,  1 20 192 896
42,55732.114425,12,0.600000, ,  1 21 234 1364,  1 21 234 1364
42,123535.102352,13,0.600000, ,  1 23 280 1924,  1 23 280 1924
42,250732.348252,14,0.600000, ,  1 25 330 2584,  1 25 330 2584


==> paper/results/PBVI_without_pruning/H4/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000022,0,-1.552000, ,  1 0 0 0,  1 1 1 1
42,8.333145,1,0.327303, ,  1 1 1 1,  2 2 2 2
42,30.258342,2,0.358594, ,  1 2 2 2,  2 3 3 3
42,103.808536,3,0.304372, ,  1 4 4 4,  2 5 5 5
42,402.809071,4,0.355929, ,  1 6 8 8,  2 7 9 9
42,1859.673554,5,0.366262, ,  1 8 16 16,  2 9 17 17
42,10431.476133,6,0.369253, ,  1 10 32 32,  2 11 33 33
42,56426.624921,7,0.356341, ,  1 12 56 64,  2 13 57 65
42,258147.188635,8,0.369379, ,  1 14 84 128,  2 15 85 129


==> paper/results/PBVI_without_pruning/H5/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000089,0,-6.250000, ,  1 0 0 0 0,  1 1 1 1 1
42,0.786572,1,-1.001444, ,  1 1 1 1 1,  1 1 1 1 1
42,5.493147,2,-0.999022, ,  1 2 2 2 2,  1 2 2 2 2
42,37.172589,3,-1.008198, ,  1 4 4 4 4,  1 4 4 4 4
42,273.168460,4,-0.994061, ,  1 6 8 8 8,  1 6 8 8 8
42,6094.393985,5,-0.967539, ,  1 8 16 16 16,  1 8 16 16 16
42,33762.265158,6,-0.975805, ,  1 10 32 32 32,  1 10 32 32 32
42,156701.302298,7,-0.968773, ,  1 12 56 64 64,  1 12 56 64 64


==> paper/results/PBVI_without_pruning/H5/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000088,0,-3.333333, ,  1 0 0 0 0,  1 1 1 1 1
42,8.668271,1,-0.095053, ,  1 1 1 1 1,  1 1 1 1 1
42,203.151775,2,-0.080705, ,  1 2 2 2 2,  1 2 2 2 2
42,4763.207103,3,-0.079069, ,  1 4 4 4 4,  1 4 4 4 4
42,26939.487294,4,-0.079898, ,  1 6 8 8 8,  1 6 8 8 8


==> paper/results/PBVI_without_pruning/H5/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000019,0,0.000000, ,  1 0 0 0 0,  1 1 1 1 1
42,0.983152,1,0.123609, ,  1 1 1 1 1,  1 1 1 1 1
42,9.577341,2,0.127367, ,  1 2 2 2 2,  1 2 2 2 2
42,130.624642,3,0.122943, ,  1 4 4 4 4,  1 4 4 4 4
42,1817.314172,4,0.122465, ,  1 6 8 8 8,  1 6 8 8 8
42,30192.223325,5,0.119889, ,  1 8 16 16 16,  1 8 16 16 16
42,461785.047842,6,0.122270, ,  1 10 32 32 32,  1 10 32 32 32


==> paper/results/PBVI_without_pruning/H5/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000019,0,-5.000000, ,  1 0 0 0 0,  1 1 1 1 1
42,0.008180,1,3.200000, ,  1 1 1 1 1,  1 1 1 1 1
42,0.045148,2,2.758140, ,  1 2 2 2 2,  1 2 2 2 2
42,0.196677,3,0.840104, ,  1 4 4 4 4,  1 4 4 4 4
42,1.098001,4,0.800000, ,  1 6 8 8 8,  1 6 8 8 8
42,6.680573,5,0.800000, ,  1 8 16 16 16,  1 8 16 16 16
42,46.898410,6,0.800000, ,  1 10 32 32 32,  1 10 32 32 32
42,319.182674,7,0.800000, ,  1 12 56 64 64,  1 12 56 64 64
42,1902.481462,8,0.771765, ,  1 14 84 128 128,  1 14 84 128 128
42,12197.829762,9,0.800000, ,  1 16 116 256 256,  1 16 116 256 256
42,84777.099096,10,0.808163, ,  1 18 152 512 512,  1 18 152 512 512
42,505904.523236,11,0.800000, ,  1 20 192 896 1024,  1 20 192 896 1024


==> paper/results/PBVI_without_pruning/H5/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000080,0,-1.940000, ,  1 0 0 0 0,  1 1 1 1 1
42,1.640777,1,0.341358, ,  1 1 1 1 1,  1 1 1 1 1
42,9.109020,2,0.373928, ,  1 2 2 2 2,  1 2 2 2 2
42,57.050849,3,0.371502, ,  1 4 4 4 4,  1 4 4 4 4
42,426.712751,4,0.417353, ,  1 6 8 8 8,  1 6 8 8 8
42,3036.806390,5,0.409066, ,  1 8 16 16 16,  1 8 16 16 16
42,25837.201785,6,0.402218, ,  1 10 32 32 32,  1 10 32 32 32
42,151164.190735,7,0.395773, ,  1 12 56 64 64,  1 12 56 64 64


==> paper/results/PBVI_without_pruning/H7/adversarialtiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000084,0,-8.750000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,1.785777,1,-1.389765, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,14.919419,2,-1.428197, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,247.826410,3,-1.434600, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,7173.381010,4,-1.363742, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 8
42,95911.711766,5,-1.354641, ,  1 8 16 16 16 16 16,  1 8 16 16 16 16 16


==> paper/results/PBVI_without_pruning/H7/competitivetiger.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000022,0,-4.666666, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,21.236373,1,-0.161307, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,406.055589,2,-0.172188, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,11904.698636,3,-0.132497, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,112031.564229,4,-0.148548, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 8


==> paper/results/PBVI_without_pruning/H7/mabc.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000020,0,0.000000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,2.039448,1,0.144407, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,27.853163,2,0.125348, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,572.285374,3,0.135246, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,9912.984478,4,0.141651, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 8
42,233917.200318,5,0.138009, ,  1 8 16 16 16 16 16,  1 8 16 16 16 16 16


==> paper/results/PBVI_without_pruning/H7/matchingpennies.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000022,0,-7.000000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,0.027476,1,4.400000, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,0.075979,2,2.702500, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,0.416191,3,1.179845, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,2.327391,4,1.200000, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 8
42,14.335540,5,1.200000, ,  1 8 16 16 16 16 16,  1 8 16 16 16 16 16
42,100.663220,6,1.180606, ,  1 10 32 32 32 32 32,  1 10 32 32 32 32 32
42,678.318069,7,1.200000, ,  1 12 56 64 64 64 64,  1 12 56 64 64 64 64
42,4758.695388,8,1.200000, ,  1 14 84 128 128 128 128,  1 14 84 128 128 128 128
42,36679.586688,9,1.205762, ,  1 16 116 256 256 256 256,  1 16 116 256 256 256 256


==> paper/results/PBVI_without_pruning/H7/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000032,0,-2.716000, ,  1 0 0 0 0 0 0,  1 1 1 1 1 1 1
42,3.811296,1,0.406251, ,  1 1 1 1 1 1 1,  1 1 1 1 1 1 1
42,48.184907,2,0.449320, ,  1 2 2 2 2 2 2,  1 2 2 2 2 2 2
42,1125.775874,3,0.477163, ,  1 4 4 4 4 4 4,  1 4 4 4 4 4 4
42,17685.220825,4,0.465749, ,  1 6 8 8 8 8 8,  1 6 8 8 8 8 8


==> paper/results/recycling/hsvi/recycling4.csv <==
ub,lb,time
2.0,-1.552,0.414
1.7,-1.1640000000000001,2.616
1.5,-0.8206572532653809,3.243
1.4793813228607178,-0.7669177651405334,4.259
1.225932240486145,-0.5640314221382141,5.462
1.221374750137329,-0.5640314221382141,6.762
1.221374750137329,-0.563771665096283,7.943
1.221374750137329,-0.563771665096283,8.837
1.1942341327667236,-0.5344849228858948,9.597
1.1942341327667236,-0.5343983769416809,10.167
1.1942341327667236,-0.5295655727386475,10.747
1.1940832138061523,-0.4143499732017517,11.362
1.1940832138061523,-0.4143499732017517,11.874
1.1940832138061523,-0.40882599353790283,12.403
1.1940832138061523,-0.3766840994358063,13.381
1.1940832138061523,-0.3766840994358063,14.132
1.1364707946777344,-0.3508217930793762,14.829
1.1364707946777344,-0.3508217930793762,15.375
1.1364707946777344,-0.3508217930793762,16.072
1.1364707946777344,-0.3222511112689972,16.645
1.1359831094741821,-0.1661730408668518,17.222
1.1355335712432861,-0.1661730408668518,17.764
1.0894551277160645,-0.1661730408668518,18.36
1.080466866493225,-0.1661730408668518,18.949
1.065863013267517,-0.1661730408668518,19.698
1.0509519577026367,-0.1661730408668518,20.407
1.0180941820144653,-0.1661730408668518,21.019
1.0180941820144653,-0.1661730408668518,21.662
1.0180941820144653,-0.1619570404291153,22.318
1.0180941820144653,-0.1619570404291153,22.932
1.0180941820144653,-0.13262486457824707,23.559
1.0180941820144653,-0.12713515758514404,24.239
1.0180941820144653,-0.11574096232652664,25.027
1.0180941820144653,-0.11574096232652664,25.709
1.0180941820144653,-0.11574096232652664,26.416
1.0180941820144653,-0.11574096232652664,27.141
1.0180941820144653,-0.11542792618274689,27.931
1.0180941820144653,-0.11449454724788666,28.692
1.0180941820144653,-0.11449454724788666,29.449
1.0180575847625732,-0.11449454724788666,30.319
1.0180575847625732,-0.11449454724788666,31.165
1.0180575847625732,-0.11449454724788666,31.948
1.0180575847625732,-0.11449454724788666,33.082
1.0168503522872925,-0.11449454724788666,33.93
1.0121278762817383,-0.11449454724788666,34.861
1.0067676305770874,-0.11314748972654343,36.134
0.9408218264579773,-0.11314748972654343,37.592
0.9399749636650085,-0.10458739101886749,38.539
0.9399749636650085,-0.10458739101886749,39.788
0.9399749636650085,-0.10458739101886749,41.054
0.9399749636650085,-0.10458739101886749,42.024
0.9399749636650085,-0.10458739101886749,43.148
0.9399749636650085,-0.10458739101886749,44.255
0.9361369609832764,-0.10458739101886749,45.332
0.9353621006011963,-0.10458739101886749,46.526
0.8636065125465393,-0.10458739101886749,47.61
0.8636065125465393,-0.10458739101886749,48.673
0.8636065125465393,-0.10458739101886749,49.826
0.8625502586364746,-0.10458739101886749,51.173
0.8391700387001038,-0.10458739101886749,52.456
0.8391700387001038,-0.10458739101886749,53.637
0.8391700387001038,-0.10458739101886749,54.876
0.838802695274353,-0.10458739101886749,56.151
0.7922390699386597,-0.10458739101886749,57.744
0.7922390699386597,-0.10458739101886749,58.953
0.7922390699386597,-0.10458739101886749,60.148
0.7922390699386597,-0.10458739101886749,61.284
0.7922390699386597,-0.10458739101886749,62.618
0.7922390699386597,-0.10458739101886749,64.177
0.7922390699386597,-0.10458739101886749,67.862
0.7922390699386597,-0.10458739101886749,70.02
0.7922390699386597,-0.10458739101886749,73.417
0.7922390699386597,-0.10458739101886749,76.196
0.7922390699386597,-0.10420148074626923,97.309
0.7922390699386597,-0.10420148074626923,135.228
0.7922390699386597,-0.10420148074626923,192.431
0.7922390699386597,-0.10420148074626923,354.844
0.7922390699386597,-0.10420148074626923,551.659
0.7922390699386597,-0.10420148074626923,811.946
0.7922390699386597,-0.10420148074626923,1125.97
0.7922390699386597,-0.10420148074626923,1615.136
0.7922390699386597,-0.10420148074626923,2058.255
0.7922390699386597,-0.10420148074626923,2563.063
0.7922390699386597,-0.10420148074626923,3220.002
0.7922390699386597,-0.10420148074626923,3969.945
0.7922390699386597,-0.08067512512207031,4816.218
0.7922390699386597,-0.08016381412744522,5887.677
0.7922390699386597,-0.08016381412744522,6688.859
0.7922390699386597,-0.08016381412744522,7074.704
0.7922390699386597,-0.08009466528892517,7076.725
0.7922390699386597,-0.08009466528892517,7279.186
0.7922390699386597,-0.08009466528892517,8183.326
0.7922390699386597,-0.08009466528892517,9138.558
0.7922390699386597,-0.08009466528892517,9812.975
0.792008638381958,-0.08009466528892517,10755.49
0.792008638381958,-0.08009466528892517,11588.9
0.792008638381958,-0.08009466528892517,12609.377
0.792008638381958,-0.08009466528892517,13555.078
0.792008638381958,-0.07212907075881958,14586.454
0.792008638381958,-0.07212907075881958,15801.177
0.792008638381958,-0.07212907075881958,16639.097
0.792008638381958,-0.07212907075881958,17619.477
0.792008638381958,-0.07212907075881958,18857.621
0.792008638381958,-0.07212907075881958,19728.396
0.792008638381958,-0.07212907075881958,20936.537
0.792008638381958,-0.07212907075881958,22121.492
0.7916643023490906,-0.07212907075881958,23342.889
0.7901139259338379,-0.07212907075881958,24660.758
0.7901139259338379,-0.07212907075881958,25941.737
0.7901139259338379,-0.07212907075881958,27388.577
0.7894264459609985,-0.07212907075881958,28740.611
0.788448691368103,-0.07212907075881958,30095.958
0.788448691368103,-0.07212907075881958,31554.281
0.788448691368103,-0.07212907075881958,32601.232
0.7883153557777405,-0.06743873655796051,32603.744
0.7883153557777405,-0.06743873655796051,32606.569
0.7883153557777405,-0.06743873655796051,32608.536
0.7883153557777405,-0.06743873655796051,32694.116
0.7883153557777405,-0.06743873655796051,34161.833
0.7883153557777405,-0.04258004203438759,35492.87


==> paper/results/recycling/no_pruning/horizon4.csv <==
seed,time,iter,value,debug,|S|,|V|,points,cols
42,0.000026,0,-1.552000, ,  1 0 0 0,  1 1 1 1,1,4
42,8.241006,1,0.327303, ,  1 1 1 1,  2 2 2 2,4,4
42,30.723169,2,0.358594, ,  1 2 2 2,  2 3 3 3,7,7
42,105.254293,3,0.304372, ,  1 4 4 4,  2 5 5 5,13,13
42,410.519883,4,0.355929, ,  1 6 8 8,  2 7 9 9,23,23
42,1856.542738,5,0.366262, ,  1 8 16 16,  2 9 17 17,41,41
42,9910.432231,6,0.369253, ,  1 10 32 32,  2 11 33 33,75,75


==> paper/results/recycling/pruning_hyp/horizon4.csv <==
seed,time,iter,value,debug,|S|,|V|,points,cols
42,0.000029,0,-1.552000, ,  1 0 0 0,  1 1 1 1,1,4
42,0.841988,1,0.336487, ,  1 1 1 1,  1 1 1 1,4,4
42,4.317985,2,0.373193, ,  1 2 2 2,  1 2 2 2,7,7
42,23.347479,3,0.355083, ,  1 4 4 4,  1 4 4 4,13,13
42,142.851960,4,0.361585, ,  1 6 8 8,  1 6 8 8,23,23
42,995.354719,5,0.349886, ,  1 8 16 16,  1 8 16 16,41,41
42,7310.008564,6,0.366032, ,  1 10 32 32,  1 10 32 32,75,75
42,44917.816244,7,0.362865, ,  1 12 56 64,  1 12 56 64,133,133


==> paper/results/recycling/pruning_hyp_pts/horizon4.csv <==
seed,time,iter,value,debug,|S|,|V|,points,cols
42,0.000082,0,-1.552000, ,  1 0 0 0,  1 1 1 1,1,4
42,0.784441,1,0.336487, ,  1 1 1 1,  1 1 1 1,4,4
42,2.759325,2,0.336487, ,  1 2 2 1,  1 2 2 1,6,6
42,7.489327,3,0.365908, ,  1 4 4 1,  1 4 4 1,10,10
42,22.227974,4,0.357908, ,  1 6 8 1,  1 6 8 1,16,16
42,73.638908,5,0.366426, ,  1 8 16 1,  1 8 16 1,26,26
42,265.313484,6,0.354159, ,  1 10 32 1,  1 10 32 1,44,44
42,836.071009,7,0.364470, ,  1 12 56 1,  1 12 56 1,70,70
42,2109.497474,8,0.363045, ,  1 14 84 1,  1 14 84 1,100,100
42,4528.884014,9,0.371591, ,  1 16 116 1,  1 16 116 1,134,134
42,8663.453141,10,0.363644, ,  1 18 152 1,  1 18 152 1,172,172
42,15215.769877,11,0.359619, ,  1 20 192 1,  1 20 192 1,214,214
42,25088.655418,12,0.365678, ,  1 22 236 1,  1 22 236 1,260,260
42,39321.353530,13,0.359619, ,  1 24 284 1,  1 24 284 1,310,310
42,59086.951153,14,0.359619, ,  1 25 336 1,  1 25 336 1,353,353
42,85885.346144,15,0.359619, ,  1 27 390 1,  1 27 390 1,419,419
42,121261.399941,16,0.366293, ,  1 29 448 1,  1 29 448 1,479,479


==> paper/results/recycling/recycling.csv <==
seed,time,iter,value,debug,|S|,|V|
42,0.000076,0,-1.552000, ,  1 0 0 0,  1 1 1 1
42,0.916768,1,0.343301, ,  1 1 1 1,  1 1 1 1
42,4.711978,2,0.351866, ,  1 2 2 2,  1 2 2 2
42,24.019686,3,0.345789, ,  1 4 4 4,  1 4 4 4
42,142.144293,4,0.358307, ,  1 6 8 8,  1 6 8 8
42,942.482693,5,0.348670, ,  1 8 16 16,  1 8 16 16
42,6881.286783,6,0.361203, ,  1 10 32 32,  1 10 32 32
42,41966.167151,7,0.363885, ,  1 12 56 64,  1 12 56 64
42,199584.320493,8,0.362080, ,  1 14 84 128,  1 14 84 128


==> paper/results/seed_experiments/H1/recycling_seed1.csv <==
seed,time,iter,value,debug,|S|,|V|
1,0.000030,0,-0.388000, ,  1,  1
1,0.015020,1,0.200000, ,  1,  1
1,0.016202,2,0.200000, ,  1,  1
1,0.017326,3,0.200000, ,  1,  1
1,0.018441,4,0.200000, ,  1,  1
1,0.019734,5,0.200000, ,  1,  1
1,0.021052,6,0.200000, ,  1,  1
1,0.022148,7,0.200000, ,  1,  1
1,0.023264,8,0.200000, ,  1,  1
1,0.024386,9,0.200000, ,  1,  1
1,0.025487,10,0.200000, ,  1,  1
1,0.026593,11,0.200000, ,  1,  1
1,0.027693,12,0.200000, ,  1,  1
1,0.028799,13,0.200000, ,  1,  1
1,0.029922,14,0.200000, ,  1,  1
1,0.031065,15,0.200000, ,  1,  1
1,0.032189,16,0.200000, ,  1,  1
1,0.033325,17,0.200000, ,  1,  1
1,0.034432,18,0.200000, ,  1,  1
1,0.035528,19,0.200000, ,  1,  1
1,0.036626,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed10.csv <==
seed,time,iter,value,debug,|S|,|V|
10,0.000041,0,-0.388000, ,  1,  1
10,0.016011,1,0.200000, ,  1,  1
10,0.018304,2,0.200000, ,  1,  1
10,0.020679,3,0.200000, ,  1,  1
10,0.024182,4,0.200000, ,  1,  1
10,0.027095,5,0.200000, ,  1,  1
10,0.029526,6,0.200000, ,  1,  1
10,0.032358,7,0.200000, ,  1,  1
10,0.035839,8,0.200000, ,  1,  1
10,0.038165,9,0.200000, ,  1,  1
10,0.040426,10,0.200000, ,  1,  1
10,0.043742,11,0.200000, ,  1,  1
10,0.045636,12,0.200000, ,  1,  1
10,0.047534,13,0.200000, ,  1,  1
10,0.050789,14,0.200000, ,  1,  1
10,0.052943,15,0.200000, ,  1,  1
10,0.054938,16,0.200000, ,  1,  1
10,0.056740,17,0.200000, ,  1,  1
10,0.060280,18,0.200000, ,  1,  1
10,0.062262,19,0.200000, ,  1,  1
10,0.063825,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed2.csv <==
seed,time,iter,value,debug,|S|,|V|
2,0.000024,0,-0.388000, ,  1,  1
2,0.015091,1,0.200000, ,  1,  1
2,0.016234,2,0.200000, ,  1,  1
2,0.017350,3,0.200000, ,  1,  1
2,0.018471,4,0.200000, ,  1,  1
2,0.019551,5,0.200000, ,  1,  1
2,0.020636,6,0.200000, ,  1,  1
2,0.021733,7,0.200000, ,  1,  1
2,0.022827,8,0.200000, ,  1,  1
2,0.023919,9,0.200000, ,  1,  1
2,0.025023,10,0.200000, ,  1,  1
2,0.026126,11,0.200000, ,  1,  1
2,0.027218,12,0.200000, ,  1,  1
2,0.028309,13,0.200000, ,  1,  1
2,0.029401,14,0.200000, ,  1,  1
2,0.030690,15,0.200000, ,  1,  1
2,0.032011,16,0.200000, ,  1,  1
2,0.033119,17,0.200000, ,  1,  1
2,0.034216,18,0.200000, ,  1,  1
2,0.035313,19,0.200000, ,  1,  1
2,0.036400,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed3.csv <==
seed,time,iter,value,debug,|S|,|V|
3,0.000024,0,-0.388000, ,  1,  1
3,0.014068,1,0.200000, ,  1,  1
3,0.015259,2,0.200000, ,  1,  1
3,0.016386,3,0.200000, ,  1,  1
3,0.017497,4,0.200000, ,  1,  1
3,0.018613,5,0.200000, ,  1,  1
3,0.019948,6,0.200000, ,  1,  1
3,0.021243,7,0.200000, ,  1,  1
3,0.022358,8,0.200000, ,  1,  1
3,0.023455,9,0.200000, ,  1,  1
3,0.024569,10,0.200000, ,  1,  1
3,0.025675,11,0.200000, ,  1,  1
3,0.026788,12,0.200000, ,  1,  1
3,0.027922,13,0.200000, ,  1,  1
3,0.029031,14,0.200000, ,  1,  1
3,0.030140,15,0.200000, ,  1,  1
3,0.031276,16,0.200000, ,  1,  1
3,0.032405,17,0.200000, ,  1,  1
3,0.033532,18,0.200000, ,  1,  1
3,0.034645,19,0.200000, ,  1,  1
3,0.035750,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed4.csv <==
seed,time,iter,value,debug,|S|,|V|
4,0.000025,0,-0.388000, ,  1,  1
4,0.014038,1,0.200000, ,  1,  1
4,0.015229,2,0.200000, ,  1,  1
4,0.016364,3,0.200000, ,  1,  1
4,0.017473,4,0.200000, ,  1,  1
4,0.018577,5,0.200000, ,  1,  1
4,0.019903,6,0.200000, ,  1,  1
4,0.021213,7,0.200000, ,  1,  1
4,0.022313,8,0.200000, ,  1,  1
4,0.023414,9,0.200000, ,  1,  1
4,0.024525,10,0.200000, ,  1,  1
4,0.025645,11,0.200000, ,  1,  1
4,0.026752,12,0.200000, ,  1,  1
4,0.027857,13,0.200000, ,  1,  1
4,0.028961,14,0.200000, ,  1,  1
4,0.030068,15,0.200000, ,  1,  1
4,0.031193,16,0.200000, ,  1,  1
4,0.032331,17,0.200000, ,  1,  1
4,0.033454,18,0.200000, ,  1,  1
4,0.034571,19,0.200000, ,  1,  1
4,0.035678,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed5.csv <==
seed,time,iter,value,debug,|S|,|V|
5,0.000024,0,-0.388000, ,  1,  1
5,0.014140,1,0.200000, ,  1,  1
5,0.015335,2,0.200000, ,  1,  1
5,0.016464,3,0.200000, ,  1,  1
5,0.017580,4,0.200000, ,  1,  1
5,0.018690,5,0.200000, ,  1,  1
5,0.020024,6,0.200000, ,  1,  1
5,0.021268,7,0.200000, ,  1,  1
5,0.022374,8,0.200000, ,  1,  1
5,0.023481,9,0.200000, ,  1,  1
5,0.024600,10,0.200000, ,  1,  1
5,0.025707,11,0.200000, ,  1,  1
5,0.026821,12,0.200000, ,  1,  1
5,0.027929,13,0.200000, ,  1,  1
5,0.029044,14,0.200000, ,  1,  1
5,0.030151,15,0.200000, ,  1,  1
5,0.031291,16,0.200000, ,  1,  1
5,0.032429,17,0.200000, ,  1,  1
5,0.033567,18,0.200000, ,  1,  1
5,0.034669,19,0.200000, ,  1,  1
5,0.035771,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed6.csv <==
seed,time,iter,value,debug,|S|,|V|
6,0.000024,0,-0.388000, ,  1,  1
6,0.014137,1,0.200000, ,  1,  1
6,0.015319,2,0.200000, ,  1,  1
6,0.016452,3,0.200000, ,  1,  1
6,0.017578,4,0.200000, ,  1,  1
6,0.018690,5,0.200000, ,  1,  1
6,0.020034,6,0.200000, ,  1,  1
6,0.021279,7,0.200000, ,  1,  1
6,0.022395,8,0.200000, ,  1,  1
6,0.023503,9,0.200000, ,  1,  1
6,0.024621,10,0.200000, ,  1,  1
6,0.025735,11,0.200000, ,  1,  1
6,0.026847,12,0.200000, ,  1,  1
6,0.027960,13,0.200000, ,  1,  1
6,0.029067,14,0.200000, ,  1,  1
6,0.030176,15,0.200000, ,  1,  1
6,0.031314,16,0.200000, ,  1,  1
6,0.032446,17,0.200000, ,  1,  1
6,0.033563,18,0.200000, ,  1,  1
6,0.034668,19,0.200000, ,  1,  1
6,0.035772,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed7.csv <==
seed,time,iter,value,debug,|S|,|V|
7,0.000030,0,-0.388000, ,  1,  1
7,0.015956,1,0.200000, ,  1,  1
7,0.017696,2,0.200000, ,  1,  1
7,0.019231,3,0.200000, ,  1,  1
7,0.020624,4,0.200000, ,  1,  1
7,0.021979,5,0.200000, ,  1,  1
7,0.023341,6,0.200000, ,  1,  1
7,0.024724,7,0.200000, ,  1,  1
7,0.026131,8,0.200000, ,  1,  1
7,0.027525,9,0.200000, ,  1,  1
7,0.028915,10,0.200000, ,  1,  1
7,0.030342,11,0.200000, ,  1,  1
7,0.031758,12,0.200000, ,  1,  1
7,0.033113,13,0.200000, ,  1,  1
7,0.034468,14,0.200000, ,  1,  1
7,0.035840,15,0.200000, ,  1,  1
7,0.037209,16,0.200000, ,  1,  1
7,0.038574,17,0.200000, ,  1,  1
7,0.039923,18,0.200000, ,  1,  1
7,0.041284,19,0.200000, ,  1,  1
7,0.042652,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed8.csv <==
seed,time,iter,value,debug,|S|,|V|
8,0.000026,0,-0.388000, ,  1,  1
8,0.015705,1,0.200000, ,  1,  1
8,0.017269,2,0.200000, ,  1,  1
8,0.018771,3,0.200000, ,  1,  1
8,0.020150,4,0.200000, ,  1,  1
8,0.021493,5,0.200000, ,  1,  1
8,0.022798,6,0.200000, ,  1,  1
8,0.024113,7,0.200000, ,  1,  1
8,0.025449,8,0.200000, ,  1,  1
8,0.026830,9,0.200000, ,  1,  1
8,0.028213,10,0.200000, ,  1,  1
8,0.029580,11,0.200000, ,  1,  1
8,0.030960,12,0.200000, ,  1,  1
8,0.032325,13,0.200000, ,  1,  1
8,0.033663,14,0.200000, ,  1,  1
8,0.035019,15,0.200000, ,  1,  1
8,0.036371,16,0.200000, ,  1,  1
8,0.037732,17,0.200000, ,  1,  1
8,0.039078,18,0.200000, ,  1,  1
8,0.040437,19,0.200000, ,  1,  1
8,0.041774,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H1/recycling_seed9.csv <==
seed,time,iter,value,debug,|S|,|V|
9,0.000029,0,-0.388000, ,  1,  1
9,0.002535,1,0.200000, ,  1,  1
9,0.003801,2,0.200000, ,  1,  1
9,0.004991,3,0.200000, ,  1,  1
9,0.006103,4,0.200000, ,  1,  1
9,0.007215,5,0.200000, ,  1,  1
9,0.008333,6,0.200000, ,  1,  1
9,0.009436,7,0.200000, ,  1,  1
9,0.010544,8,0.200000, ,  1,  1
9,0.011648,9,0.200000, ,  1,  1
9,0.012746,10,0.200000, ,  1,  1
9,0.013848,11,0.200000, ,  1,  1
9,0.014941,12,0.200000, ,  1,  1
9,0.016033,13,0.200000, ,  1,  1
9,0.017143,14,0.200000, ,  1,  1
9,0.018260,15,0.200000, ,  1,  1
9,0.019374,16,0.200000, ,  1,  1
9,0.020475,17,0.200000, ,  1,  1
9,0.021572,18,0.200000, ,  1,  1
9,0.022687,19,0.200000, ,  1,  1
9,0.023777,20,0.200000, ,  1,  1


==> paper/results/seed_experiments/H2/recycling_seed1.csv <==
seed,time,iter,value,debug,|S|,|V|
1,0.000025,0,-0.776000, ,  1 0,  1 1
1,0.032552,1,0.258893, ,  1 1,  1 1
1,0.041086,2,0.258893, ,  1 2,  1 1
1,0.061682,3,0.258893, ,  1 4,  1 1
1,0.099692,4,0.258893, ,  1 6,  1 1
1,0.160634,5,0.258893, ,  1 8,  1 1
1,0.250075,6,0.258893, ,  1 10,  1 1
1,0.373207,7,0.258893, ,  1 12,  1 1
1,0.536007,8,0.258893, ,  1 14,  1 1
1,0.743605,9,0.258893, ,  1 16,  1 1
1,0.996370,10,0.258893, ,  1 18,  1 1
1,1.304561,11,0.258893, ,  1 20,  1 1
1,1.674125,12,0.258893, ,  1 22,  1 1
1,2.111674,13,0.258893, ,  1 24,  1 1
1,2.619331,14,0.258893, ,  1 26,  1 1
1,3.206524,15,0.258893, ,  1 28,  1 1
1,3.876136,16,0.258893, ,  1 30,  1 1
1,4.635203,17,0.258893, ,  1 32,  1 1
1,5.489388,18,0.258893, ,  1 34,  1 1
1,6.443844,19,0.258893, ,  1 36,  1 1
1,7.503926,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed10.csv <==
seed,time,iter,value,debug,|S|,|V|
10,0.000028,0,-0.776000, ,  1 0,  1 1
10,0.067316,1,0.258893, ,  1 1,  1 1
10,0.075850,2,0.258893, ,  1 2,  1 1
10,0.097172,3,0.258893, ,  1 4,  1 1
10,0.136393,4,0.258893, ,  1 6,  1 1
10,0.198839,5,0.258893, ,  1 8,  1 1
10,0.291025,6,0.258893, ,  1 10,  1 1
10,0.418282,7,0.258893, ,  1 12,  1 1
10,0.585755,8,0.258893, ,  1 14,  1 1
10,0.799304,9,0.258893, ,  1 16,  1 1
10,1.064800,10,0.258893, ,  1 18,  1 1
10,1.388273,11,0.258893, ,  1 20,  1 1
10,1.774528,12,0.258893, ,  1 22,  1 1
10,2.231443,13,0.258893, ,  1 24,  1 1
10,2.762276,14,0.258893, ,  1 26,  1 1
10,3.367567,15,0.258893, ,  1 28,  1 1
10,4.061214,16,0.258893, ,  1 30,  1 1
10,4.845258,17,0.258893, ,  1 32,  1 1
10,5.731352,18,0.258893, ,  1 34,  1 1
10,6.718222,19,0.258893, ,  1 36,  1 1
10,7.811435,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed2.csv <==
seed,time,iter,value,debug,|S|,|V|
2,0.000025,0,-0.776000, ,  1 0,  1 1
2,0.005180,1,0.258893, ,  1 1,  1 1
2,0.013565,2,0.258893, ,  1 2,  1 1
2,0.034133,3,0.258893, ,  1 4,  1 1
2,0.072471,4,0.258893, ,  1 6,  1 1
2,0.133105,5,0.258893, ,  1 8,  1 1
2,0.222282,6,0.258893, ,  1 10,  1 1
2,0.345544,7,0.258893, ,  1 12,  1 1
2,0.507884,8,0.258893, ,  1 14,  1 1
2,0.715488,9,0.258893, ,  1 16,  1 1
2,0.973812,10,0.258893, ,  1 18,  1 1
2,1.287180,11,0.258893, ,  1 20,  1 1
2,1.662383,12,0.258893, ,  1 22,  1 1
2,2.106910,13,0.258893, ,  1 24,  1 1
2,2.622814,14,0.258893, ,  1 26,  1 1
2,3.217999,15,0.258893, ,  1 28,  1 1
2,3.896325,16,0.258893, ,  1 30,  1 1
2,4.666329,17,0.258893, ,  1 32,  1 1
2,5.531083,18,0.258893, ,  1 34,  1 1
2,6.495716,19,0.258893, ,  1 36,  1 1
2,7.569167,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed3.csv <==
seed,time,iter,value,debug,|S|,|V|
3,0.000026,0,-0.776000, ,  1 0,  1 1
3,0.033433,1,0.258893, ,  1 1,  1 1
3,0.042148,2,0.258893, ,  1 2,  1 1
3,0.068072,3,0.258893, ,  1 4,  1 1
3,0.113167,4,0.258893, ,  1 6,  1 1
3,0.183015,5,0.258893, ,  1 8,  1 1
3,0.283032,6,0.258893, ,  1 10,  1 1
3,0.419170,7,0.258893, ,  1 12,  1 1
3,0.597041,8,0.258893, ,  1 14,  1 1
3,0.821439,9,0.258893, ,  1 16,  1 1
3,1.097810,10,0.258893, ,  1 18,  1 1
3,1.431784,11,0.258893, ,  1 20,  1 1
3,1.829682,12,0.258893, ,  1 22,  1 1
3,2.296940,13,0.258893, ,  1 24,  1 1
3,2.837893,14,0.258893, ,  1 26,  1 1
3,3.461667,15,0.258893, ,  1 28,  1 1
3,4.170567,16,0.258893, ,  1 30,  1 1
3,4.970261,17,0.258893, ,  1 32,  1 1
3,5.868116,18,0.258893, ,  1 34,  1 1
3,6.867391,19,0.258893, ,  1 36,  1 1
3,7.977574,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed4.csv <==
seed,time,iter,value,debug,|S|,|V|
4,0.000026,0,-0.776000, ,  1 0,  1 1
4,0.043516,1,0.258893, ,  1 1,  1 1
4,0.052165,2,0.258893, ,  1 2,  1 1
4,0.072777,3,0.258893, ,  1 4,  1 1
4,0.110722,4,0.258893, ,  1 6,  1 1
4,0.171541,5,0.258893, ,  1 8,  1 1
4,0.260890,6,0.258893, ,  1 10,  1 1
4,0.380724,7,0.258893, ,  1 12,  1 1
4,0.539658,8,0.258893, ,  1 14,  1 1
4,0.743035,9,0.258893, ,  1 16,  1 1
4,0.996056,10,0.258893, ,  1 18,  1 1
4,1.303864,11,0.258893, ,  1 20,  1 1
4,1.672916,12,0.258893, ,  1 22,  1 1
4,2.109226,13,0.258893, ,  1 24,  1 1
4,2.616424,14,0.258893, ,  1 26,  1 1
4,3.203138,15,0.258893, ,  1 28,  1 1
4,3.871800,16,0.258893, ,  1 30,  1 1
4,4.630393,17,0.258893, ,  1 32,  1 1
4,5.484142,18,0.258893, ,  1 34,  1 1
4,6.437117,19,0.258893, ,  1 36,  1 1
4,7.496681,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed5.csv <==
seed,time,iter,value,debug,|S|,|V|
5,0.000024,0,-0.776000, ,  1 0,  1 1
5,0.022391,1,0.258893, ,  1 1,  1 1
5,0.031064,2,0.258893, ,  1 2,  1 1
5,0.051688,3,0.258893, ,  1 4,  1 1
5,0.089701,4,0.258893, ,  1 6,  1 1
5,0.150526,5,0.258893, ,  1 8,  1 1
5,0.239795,6,0.258893, ,  1 10,  1 1
5,0.362810,7,0.258893, ,  1 12,  1 1
5,0.521708,8,0.258893, ,  1 14,  1 1
5,0.724628,9,0.258893, ,  1 16,  1 1
5,0.977355,10,0.258893, ,  1 18,  1 1
5,1.285360,11,0.258893, ,  1 20,  1 1
5,1.654337,12,0.258893, ,  1 22,  1 1
5,2.090797,13,0.258893, ,  1 24,  1 1
5,2.598251,14,0.258893, ,  1 26,  1 1
5,3.184734,15,0.258893, ,  1 28,  1 1
5,3.852644,16,0.258893, ,  1 30,  1 1
5,4.611192,17,0.258893, ,  1 32,  1 1
5,5.465579,18,0.258893, ,  1 34,  1 1
5,6.418731,19,0.258893, ,  1 36,  1 1
5,7.477515,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed6.csv <==
seed,time,iter,value,debug,|S|,|V|
6,0.000026,0,-0.776000, ,  1 0,  1 1
6,0.018211,1,0.258893, ,  1 1,  1 1
6,0.026834,2,0.258893, ,  1 2,  1 1
6,0.048269,3,0.258893, ,  1 4,  1 1
6,0.087830,4,0.258893, ,  1 6,  1 1
6,0.150777,5,0.258893, ,  1 8,  1 1
6,0.243752,6,0.258893, ,  1 10,  1 1
6,0.371817,7,0.258893, ,  1 12,  1 1
6,0.540815,8,0.258893, ,  1 14,  1 1
6,0.757242,9,0.258893, ,  1 16,  1 1
6,1.026624,10,0.258893, ,  1 18,  1 1
6,1.354145,11,0.258893, ,  1 20,  1 1
6,1.746600,12,0.258893, ,  1 22,  1 1
6,2.212247,13,0.258893, ,  1 24,  1 1
6,2.751098,14,0.258893, ,  1 26,  1 1
6,3.372878,15,0.258893, ,  1 28,  1 1
6,4.081467,16,0.258893, ,  1 30,  1 1
6,4.884980,17,0.258893, ,  1 32,  1 1
6,5.789066,18,0.258893, ,  1 34,  1 1
6,6.799004,19,0.258893, ,  1 36,  1 1
6,7.928438,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed7.csv <==
seed,time,iter,value,debug,|S|,|V|
7,0.000030,0,-0.776000, ,  1 0,  1 1
7,0.019318,1,0.258893, ,  1 1,  1 1
7,0.028009,2,0.258893, ,  1 2,  1 1
7,0.049697,3,0.258893, ,  1 4,  1 1
7,0.088884,4,0.258893, ,  1 6,  1 1
7,0.148441,5,0.258893, ,  1 8,  1 1
7,0.236871,6,0.258893, ,  1 10,  1 1
7,0.359272,7,0.258893, ,  1 12,  1 1
7,0.521085,8,0.258893, ,  1 14,  1 1
7,0.728620,9,0.258893, ,  1 16,  1 1
7,0.994238,10,0.258893, ,  1 18,  1 1
7,1.312144,11,0.258893, ,  1 20,  1 1
7,1.694050,12,0.258893, ,  1 22,  1 1
7,2.146961,13,0.258893, ,  1 24,  1 1
7,2.681795,14,0.258893, ,  1 26,  1 1
7,3.317172,15,0.258893, ,  1 28,  1 1
7,4.034256,16,0.258893, ,  1 30,  1 1
7,4.837675,17,0.258893, ,  1 32,  1 1
7,5.722338,18,0.258893, ,  1 34,  1 1
7,6.691383,19,0.258893, ,  1 36,  1 1
7,7.775148,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed8.csv <==
seed,time,iter,value,debug,|S|,|V|
8,0.000026,0,-0.776000, ,  1 0,  1 1
8,0.008977,1,0.258893, ,  1 1,  1 1
8,0.017928,2,0.258893, ,  1 2,  1 1
8,0.039812,3,0.258893, ,  1 4,  1 1
8,0.079735,4,0.258893, ,  1 6,  1 1
8,0.141988,5,0.258893, ,  1 8,  1 1
8,0.234074,6,0.258893, ,  1 10,  1 1
8,0.373511,7,0.258893, ,  1 12,  1 1
8,0.551012,8,0.258893, ,  1 14,  1 1
8,0.777716,9,0.258893, ,  1 16,  1 1
8,1.064727,10,0.258893, ,  1 18,  1 1
8,1.413291,11,0.258893, ,  1 20,  1 1
8,1.819851,12,0.258893, ,  1 22,  1 1
8,2.303023,13,0.258893, ,  1 24,  1 1
8,2.872395,14,0.258893, ,  1 26,  1 1
8,3.545178,15,0.258893, ,  1 28,  1 1
8,4.285970,16,0.258893, ,  1 30,  1 1
8,5.127078,17,0.258893, ,  1 32,  1 1
8,6.046188,18,0.258893, ,  1 34,  1 1
8,7.063826,19,0.258893, ,  1 36,  1 1
8,8.211445,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H2/recycling_seed9.csv <==
seed,time,iter,value,debug,|S|,|V|
9,0.000034,0,-0.776000, ,  1 0,  1 1
9,0.036563,1,0.258893, ,  1 1,  1 1
9,0.046221,2,0.258893, ,  1 2,  1 1
9,0.070614,3,0.258893, ,  1 4,  1 1
9,0.116788,4,0.258893, ,  1 6,  1 1
9,0.188234,5,0.258893, ,  1 8,  1 1
9,0.293462,6,0.258893, ,  1 10,  1 1
9,0.434513,7,0.258893, ,  1 12,  1 1
9,0.624658,8,0.258893, ,  1 14,  1 1
9,0.856437,9,0.258893, ,  1 16,  1 1
9,1.144136,10,0.258893, ,  1 18,  1 1
9,1.506864,11,0.258893, ,  1 20,  1 1
9,1.936734,12,0.258893, ,  1 22,  1 1
9,2.447018,13,0.258893, ,  1 24,  1 1
9,3.038657,14,0.258893, ,  1 26,  1 1
9,3.684969,15,0.258893, ,  1 28,  1 1
9,4.433427,16,0.258893, ,  1 30,  1 1
9,5.283942,17,0.258893, ,  1 32,  1 1
9,6.234605,18,0.258893, ,  1 34,  1 1
9,7.293865,19,0.258893, ,  1 36,  1 1
9,8.479736,20,0.258893, ,  1 38,  1 1


==> paper/results/seed_experiments/H3/recycling_seed1.csv <==
seed,time,iter,value,debug,|S|,|V|
1,0.000025,0,-1.164000, ,  1 0 0,  1 1 1
1,0.250374,1,0.324839, ,  1 1 1,  1 1 1
1,0.924758,2,0.324839, ,  1 2 2,  1 2 2
1,2.928370,3,0.320650, ,  1 4 4,  1 4 3
1,9.678630,4,0.310713, ,  1 6 8,  1 6 6
1,33.949827,5,0.310713, ,  1 8 16,  1 8 10
1,126.307017,6,0.310713, ,  1 10 32,  1 10 14
1,398.133598,7,0.310713, ,  1 12 56,  1 12 21
1,998.978043,8,0.315658, ,  1 14 84,  1 14 28
1,2126.453611,9,0.315658, ,  1 16 116,  1 16 37
1,4034.283737,10,0.315658, ,  1 18 152,  1 18 44
1,7074.359065,11,0.315658, ,  1 20 192,  1 20 53
1,11637.964127,12,0.315658, ,  1 22 236,  1 22 60
1,18204.725788,13,0.315658, ,  1 24 284,  1 23 70
1,27381.343554,14,0.315658, ,  1 26 336,  1 25 78
1,39774.559624,15,0.315658, ,  1 28 392,  1 26 86
1,56152.093030,16,0.315658, ,  1 30 452,  1 28 93


==> paper/results/seed_experiments/H3/recycling_seed10.csv <==
seed,time,iter,value,debug,|S|,|V|
10,0.000030,0,-1.164000, ,  1 0 0,  1 1 1
10,0.316097,1,0.272924, ,  1 1 1,  1 1 1
10,0.952177,2,0.324544, ,  1 2 2,  1 2 2
10,2.859049,3,0.305365, ,  1 4 4,  1 4 3
10,9.611121,4,0.305365, ,  1 6 8,  1 6 7
10,33.739609,5,0.319288, ,  1 8 16,  1 8 11
10,123.269427,6,0.319288, ,  1 10 32,  1 10 19
10,392.900972,7,0.319288, ,  1 12 56,  1 12 27
10,1015.421528,8,0.319288, ,  1 14 84,  1 14 39
10,2201.976880,9,0.319288, ,  1 16 116,  1 16 44
10,4212.350807,10,0.319288, ,  1 18 152,  1 18 57
10,7405.736674,11,0.319288, ,  1 20 192,  1 20 63
10,12199.913740,12,0.319288, ,  1 22 236,  1 22 69
10,19179.967404,13,0.319288, ,  1 24 284,  1 24 75
10,28710.527006,14,0.319288, ,  1 26 336,  1 26 84
10,41562.857541,15,0.319288, ,  1 28 392,  1 28 97
10,58241.908956,16,0.319288, ,  1 30 452,  1 30 105


==> paper/results/seed_experiments/H3/recycling_seed2.csv <==
seed,time,iter,value,debug,|S|,|V|
2,0.000026,0,-1.164000, ,  1 0 0,  1 1 1
2,0.250629,1,0.316337, ,  1 1 1,  1 1 1
2,0.914611,2,0.322720, ,  1 2 2,  1 2 2
2,3.016770,3,0.320262, ,  1 4 4,  1 4 3
2,10.017697,4,0.320262, ,  1 6 8,  1 6 5
2,34.549346,5,0.320262, ,  1 8 16,  1 8 8
2,126.651606,6,0.318073, ,  1 10 32,  1 10 15
2,399.399826,7,0.315658, ,  1 12 56,  1 12 24
2,1004.069957,8,0.318370, ,  1 14 84,  1 14 34
2,2140.756723,9,0.315658, ,  1 16 116,  1 16 47
2,4072.444635,10,0.318370, ,  1 18 152,  1 18 52
2,7136.579186,11,0.315658, ,  1 20 192,  1 20 57
2,11737.489072,12,0.318370, ,  1 22 236,  1 22 64
2,18404.727555,13,0.318370, ,  1 24 284,  1 24 69
2,27693.370955,14,0.318370, ,  1 26 336,  1 26 81
2,40254.933937,15,0.318370, ,  1 28 392,  1 28 85
2,56886.478978,16,0.318370, ,  1 30 452,  1 30 96


==> paper/results/seed_experiments/H3/recycling_seed3.csv <==
seed,time,iter,value,debug,|S|,|V|
3,0.000025,0,-1.164000, ,  1 0 0,  1 1 1
3,0.234949,1,0.322458, ,  1 1 1,  1 1 1
3,0.875715,2,0.320278, ,  1 2 2,  1 2 1
3,2.947802,3,0.320278, ,  1 4 4,  1 4 2
3,9.817895,4,0.320278, ,  1 6 8,  1 6 3
3,33.821518,5,0.320278, ,  1 8 16,  1 8 4
3,123.666486,6,0.320278, ,  1 10 32,  1 10 7
3,391.619987,7,0.315658, ,  1 12 56,  1 12 11
3,981.191259,8,0.315658, ,  1 14 84,  1 14 17
3,2098.606507,9,0.315658, ,  1 16 116,  1 16 23
3,4005.763821,10,0.315658, ,  1 18 152,  1 18 29
3,7024.176140,11,0.315658, ,  1 20 192,  1 20 34
3,11574.475672,12,0.315658, ,  1 22 236,  1 22 41
3,18146.204153,13,0.315658, ,  1 24 284,  1 24 48
3,27344.680975,14,0.315658, ,  1 26 336,  1 26 55
3,39801.323486,15,0.315658, ,  1 28 392,  1 28 60
3,56347.747759,16,0.315658, ,  1 30 452,  1 30 62


==> paper/results/seed_experiments/H3/recycling_seed4.csv <==
seed,time,iter,value,debug,|S|,|V|
4,0.000026,0,-1.164000, ,  1 0 0,  1 1 1
4,0.240570,1,0.330000, ,  1 1 1,  1 1 1
4,0.901805,2,0.315335, ,  1 2 2,  1 2 2
4,3.018813,3,0.316084, ,  1 4 4,  1 3 3
4,9.621807,4,0.319230, ,  1 6 8,  1 5 3
4,34.267048,5,0.315658, ,  1 8 16,  1 7 8
4,127.904320,6,0.319576, ,  1 10 32,  1 9 14
4,408.682143,7,0.315658, ,  1 12 56,  1 11 26
4,1032.729997,8,0.315658, ,  1 14 84,  1 13 37
4,2214.380847,9,0.319576, ,  1 16 116,  1 15 45
4,4220.245676,10,0.319576, ,  1 18 152,  1 17 57
4,7374.868028,11,0.315658, ,  1 20 192,  1 19 63
4,12130.906646,12,0.304794, ,  1 22 236,  1 17 73
4,19000.883736,13,0.309200, ,  1 24 284,  1 21 81
4,28606.681602,14,0.314426, ,  1 26 336,  1 23 92
4,41645.966054,15,0.319662, ,  1 28 392,  1 27 103
4,58981.895154,16,0.315658, ,  1 30 452,  1 29 108


==> paper/results/seed_experiments/H3/recycling_seed5.csv <==
seed,time,iter,value,debug,|S|,|V|
5,0.000025,0,-1.164000, ,  1 0 0,  1 1 1
5,0.249044,1,0.330001, ,  1 1 1,  1 1 1
5,0.924348,2,0.296786, ,  1 2 2,  1 2 2
5,3.000846,3,0.306540, ,  1 4 4,  1 4 3
5,9.931621,4,0.321332, ,  1 6 8,  1 6 4
5,33.706712,5,0.321915, ,  1 8 16,  1 8 6
5,121.966175,6,0.321622, ,  1 10 32,  1 10 8
5,385.379065,7,0.321622, ,  1 12 56,  1 12 16
5,970.629446,8,0.321622, ,  1 14 84,  1 14 23
5,2077.176441,9,0.319493, ,  1 16 116,  1 16 28
5,3961.001095,10,0.319493, ,  1 18 152,  1 18 36
5,6956.760820,11,0.319493, ,  1 20 192,  1 20 44
5,11464.590521,12,0.319493, ,  1 22 236,  1 22 50
5,17999.695741,13,0.319493, ,  1 24 284,  1 24 53
5,27140.296859,14,0.319493, ,  1 26 336,  1 26 59
5,39554.427130,15,0.319493, ,  1 28 392,  1 28 67
5,56054.764560,16,0.319493, ,  1 30 452,  1 30 76


==> paper/results/seed_experiments/H3/recycling_seed6.csv <==
seed,time,iter,value,debug,|S|,|V|
6,0.000026,0,-1.164000, ,  1 0 0,  1 1 1
6,0.242964,1,0.297749, ,  1 1 1,  1 1 1
6,0.865163,2,0.297749, ,  1 2 2,  1 2 2
6,2.854506,3,0.297749, ,  1 4 4,  1 4 3
6,9.187057,4,0.314600, ,  1 6 8,  1 6 3
6,32.338952,5,0.315658, ,  1 8 16,  1 8 6
6,118.706320,6,0.318458, ,  1 10 32,  1 9 15
6,372.365149,7,0.315658, ,  1 12 56,  1 11 24
6,956.722156,8,0.315658, ,  1 14 84,  1 13 32
6,2042.938666,9,0.318518, ,  1 16 116,  1 15 38
6,3931.642253,10,0.315658, ,  1 18 152,  1 17 43
6,7029.239013,11,0.315658, ,  1 20 192,  1 19 49
6,11662.256636,12,0.315658, ,  1 22 236,  1 21 55
6,18364.649649,13,0.315658, ,  1 24 284,  1 23 63
6,27671.805070,14,0.315658, ,  1 26 336,  1 25 62
6,40091.010545,15,0.315658, ,  1 28 392,  1 27 67
6,56558.826072,16,0.315658, ,  1 30 452,  1 29 70


==> paper/results/seed_experiments/H3/recycling_seed7.csv <==
seed,time,iter,value,debug,|S|,|V|
7,0.000028,0,-1.164000, ,  1 0 0,  1 1 1
7,0.259353,1,0.323181, ,  1 1 1,  1 1 1
7,0.921214,2,0.314870, ,  1 2 2,  1 2 2
7,2.994001,3,0.314870, ,  1 4 4,  1 4 3
7,10.743686,4,0.314870, ,  1 6 8,  1 6 5
7,36.755253,5,0.314870, ,  1 8 16,  1 8 7
7,132.054859,6,0.318971, ,  1 10 32,  1 9 15
7,407.925118,7,0.319478, ,  1 12 56,  1 11 16
7,1004.143294,8,0.314870, ,  1 14 84,  1 13 25
7,2154.673056,9,0.314870, ,  1 16 116,  1 15 30
7,4132.128364,10,0.314870, ,  1 18 152,  1 17 39
7,7184.861248,11,0.314870, ,  1 20 192,  1 19 47
7,11785.314614,12,0.314870, ,  1 22 236,  1 21 56
7,18457.214228,13,0.314870, ,  1 24 284,  1 23 62
7,27820.931253,14,0.314870, ,  1 26 336,  1 25 69
7,40340.804271,15,0.319156, ,  1 28 392,  1 26 83
7,56883.190228,16,0.315658, ,  1 30 452,  1 27 90


==> paper/results/seed_experiments/H3/recycling_seed8.csv <==
seed,time,iter,value,debug,|S|,|V|
8,0.000044,0,-1.164000, ,  1 0 0,  1 1 1
8,0.284385,1,0.320577, ,  1 1 1,  1 1 1
8,1.010263,2,0.328829, ,  1 2 2,  1 2 2
8,3.219773,3,0.302712, ,  1 4 4,  1 4 4
8,10.304731,4,0.302712, ,  1 6 8,  1 6 6
8,33.887109,5,0.314845, ,  1 8 16,  1 8 9
8,121.925378,6,0.314845, ,  1 10 32,  1 10 16
8,378.221019,7,0.319614, ,  1 12 56,  1 12 22
8,927.473104,8,0.314845, ,  1 14 84,  1 14 28
8,2009.648433,9,0.320021, ,  1 16 116,  1 16 36
8,3865.456358,10,0.319874, ,  1 18 152,  1 18 42
8,6934.542725,11,0.319874, ,  1 20 192,  1 20 52
8,11469.159071,12,0.319874, ,  1 22 236,  1 22 57
8,18059.492774,13,0.319874, ,  1 24 284,  1 24 62
8,27194.814217,14,0.315501, ,  1 26 336,  1 26 69
8,39638.242765,15,0.319874, ,  1 28 392,  1 28 79
8,56237.201046,16,0.319874, ,  1 30 452,  1 30 87


==> paper/results/seed_experiments/H3/recycling_seed9.csv <==
seed,time,iter,value,debug,|S|,|V|
9,0.000030,0,-1.164000, ,  1 0 0,  1 1 1
9,0.322681,1,0.318359, ,  1 1 1,  1 1 1
9,0.982244,2,0.317961, ,  1 2 2,  1 2 1
9,3.012559,3,0.319736, ,  1 4 4,  1 4 1
9,9.921333,4,0.319736, ,  1 6 8,  1 6 3
9,34.383869,5,0.316296, ,  1 8 16,  1 7 7
9,125.635867,6,0.315948, ,  1 10 32,  1 9 11
9,392.169919,7,0.318840, ,  1 12 56,  1 11 18
9,979.996067,8,0.318840, ,  1 14 84,  1 13 26
9,2084.354295,9,0.318840, ,  1 16 116,  1 15 33
9,3961.716768,10,0.318661, ,  1 18 152,  1 17 37
9,6933.221772,11,0.318840, ,  1 20 192,  1 17 42
9,11395.501316,12,0.319110, ,  1 22 236,  1 20 50
9,17835.561596,13,0.315972, ,  1 24 284,  1 22 55
9,26803.689263,14,0.319110, ,  1 26 336,  1 24 63
9,39008.279564,15,0.319110, ,  1 28 392,  1 26 69
9,55006.472685,16,0.319110, ,  1 30 452,  1 28 75


==> paper/results/seed_experiments/H4/recycling_seed1.csv <==
seed,time,iter,value,debug,|S|,|V|
1,0.000025,0,-1.552000, ,  1 0 0 0,  1 1 1 1
1,0.852665,1,0.373860, ,  1 1 1 1,  1 1 1 1
1,2.969593,2,0.363654, ,  1 2 2 2,  1 2 2 1
1,9.318937,3,0.349453, ,  1 4 4 4,  1 4 4 1
1,30.670441,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed10.csv <==
seed,time,iter,value,debug,|S|,|V|
10,0.000026,0,-1.552000, ,  1 0 0 0,  1 1 1 1
10,0.843962,1,0.373860, ,  1 1 1 1,  1 1 1 1
10,2.938098,2,0.363654, ,  1 2 2 2,  1 2 2 1
10,9.210883,3,0.349453, ,  1 4 4 4,  1 4 4 1
10,30.275250,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed2.csv <==
seed,time,iter,value,debug,|S|,|V|
2,0.000028,0,-1.552000, ,  1 0 0 0,  1 1 1 1
2,0.883307,1,0.373860, ,  1 1 1 1,  1 1 1 1
2,2.992457,2,0.363654, ,  1 2 2 2,  1 2 2 1
2,9.321379,3,0.349453, ,  1 4 4 4,  1 4 4 1
2,30.598321,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed3.csv <==
seed,time,iter,value,debug,|S|,|V|
3,0.000025,0,-1.552000, ,  1 0 0 0,  1 1 1 1
3,0.800216,1,0.373860, ,  1 1 1 1,  1 1 1 1
3,2.763577,2,0.363654, ,  1 2 2 2,  1 2 2 1
3,8.703752,3,0.349453, ,  1 4 4 4,  1 4 4 1
3,28.636620,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed4.csv <==
seed,time,iter,value,debug,|S|,|V|
4,0.000027,0,-1.552000, ,  1 0 0 0,  1 1 1 1
4,0.843943,1,0.373860, ,  1 1 1 1,  1 1 1 1
4,3.297326,2,0.363654, ,  1 2 2 2,  1 2 2 1
4,13.543746,3,0.349453, ,  1 4 4 4,  1 4 4 1
4,42.274815,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed5.csv <==
seed,time,iter,value,debug,|S|,|V|
5,0.000025,0,-1.552000, ,  1 0 0 0,  1 1 1 1
5,0.840275,1,0.373860, ,  1 1 1 1,  1 1 1 1
5,2.970772,2,0.363654, ,  1 2 2 2,  1 2 2 1
5,9.386281,3,0.349453, ,  1 4 4 4,  1 4 4 1
5,31.021076,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed6.csv <==
seed,time,iter,value,debug,|S|,|V|
6,0.000026,0,-1.552000, ,  1 0 0 0,  1 1 1 1
6,0.873629,1,0.373860, ,  1 1 1 1,  1 1 1 1
6,3.058410,2,0.363654, ,  1 2 2 2,  1 2 2 1
6,9.654417,3,0.349453, ,  1 4 4 4,  1 4 4 1
6,31.922617,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed7.csv <==
seed,time,iter,value,debug,|S|,|V|
7,0.000025,0,-1.552000, ,  1 0 0 0,  1 1 1 1
7,0.849842,1,0.373860, ,  1 1 1 1,  1 1 1 1
7,2.962791,2,0.363654, ,  1 2 2 2,  1 2 2 1
7,9.307142,3,0.349453, ,  1 4 4 4,  1 4 4 1
7,30.636354,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed8.csv <==
seed,time,iter,value,debug,|S|,|V|
8,0.000025,0,-1.552000, ,  1 0 0 0,  1 1 1 1
8,0.832375,1,0.373860, ,  1 1 1 1,  1 1 1 1
8,2.936897,2,0.363654, ,  1 2 2 2,  1 2 2 1
8,9.252086,3,0.349453, ,  1 4 4 4,  1 4 4 1
8,30.460714,4,0.369669, ,  1 6 8 8,  1 6 8 1


==> paper/results/seed_experiments/H4/recycling_seed9.csv <==
seed,time,iter,value,debug,|S|,|V|
9,0.000024,0,-1.552000, ,  1 0 0 0,  1 1 1 1
9,0.794000,1,0.373860, ,  1 1 1 1,  1 1 1 1
9,2.780778,2,0.363654, ,  1 2 2 2,  1 2 2 1
9,8.760665,3,0.349453, ,  1 4 4 4,  1 4 4 1
9,28.918608,4,0.369669, ,  1 6 8 8,  1 6 8 1

